On-Board Federated Learning for Dense LEO Constellations

Mega-constellations of small-size Low Earth Orbit (LEO) satellites are currently planned and deployed by various private and public entities. While global connectivity is the main rationale, these constellations also offer the potential to gather immense amounts of data, e.g., for Earth observation. Power and bandwidth constraints together with motives like privacy, limiting delay, or resiliency make it desirable to process this data directly within the constellation. We consider the implementation of on-board federated learning (FL) orchestrated by an out-of-constellation parameter server (PS) and propose a novel communication scheme tailored to support FL. It leverages intra-orbit inter-satellite links, the predictability of satellite movements and partial aggregating to massively reduce the training time and communication costs. In particular, for a constellation with 40 satellites equally distributed among five low Earth orbits and the PS in medium Earth orbit, we observe a 29x speed-up in the training process time and a 8x traffic reduction at the PS over the baseline.

==> CSV_FedISL_ICC.csv <==
,FedISL_MEO,FedNonISL_MEO,accuracy_NIID_FedISL_MEO,accuracy_NIID_FedNonISL_MEO,FedISL_BR_elevation_angle,FedNonISL_BR_elevation_angle,accuracy_NIID_FedISL_elevation_BR,accuracy_NIID_FedNonISL_elevation_BR,FedISL_NP_elevation_angle,FedNonISL_NP_elevation_angle,accuracy_NIID_FedISL_elevation_NP,accuracy_NIID_FedNonISL_elevation_NP
0,0.023990977960667362,0.7354147370532784,0.0803867403314917,0.0803867403314917,3.050774596382866,9.487344535789752,0.0803867403314917,0.0803867403314917,0.23826334740453328,2.0915111902884487,0.0803867403314917,0.0803867403314917
1,0.04798195592133473,1.4470814051831162,0.1393646408839779,0.1393646408839779,7.774663464663315,18.91734453628763,0.1393646408839779,0.1393646408839779,0.2618157336173199,3.8683400610253975,0.1393646408839779,0.1393646408839779
2,0.0719729338820021,2.179025849517243,0.1766574585635359,0.1766574585635359,12.500774560597318,28.60345564654049,0.1766574585635359,0.1766574585635359,0.2853680968194205,5.639288968180424,0.1766574585635359,0.1766574585635359
3,0.09596391184266945,2.8612480703866114,0.223756906077348,0.223756906077348,17.231330105776994,38.033177867297574,0.223756906077348,0.223756906077348,0.30892048303220704,7.416117837555268,0.223756906077348,0.223756906077348
4,0.1199548781927418,3.6190258435741756,0.2848066298342541,0.2848066298342541,22.166052393772254,47.71928897769744,0.2848066298342541,0.2848066298342541,0.33247286924499353,9.187066745419143,0.2848066298342541,0.2848066298342541
5,0.1439458561534091,4.264581405072799,0.3479281767955801,0.3479281767955801,26.890219040827315,57.14928897410949,0.3479281767955801,0.3479281767955801,0.3560252554577801,10.964173385668017,0.3479281767955801,0.3479281767955801
6,0.1679368341140764,5.032375166617027,0.4060773480662983,0.4060773480662983,31.617163464663324,66.83484453164941,0.4060773480662983,0.4060773480662983,0.3795776416705666,12.735122295217556,0.4060773480662983,0.4060773480662983
7,0.1919278120747437,5.671248072029648,0.4581491712707182,0.4581491712707182,36.34577456059733,76.26484453528597,0.4581491712707182,0.4581491712707182,0.4031300278833531,14.511951170676681,0.4581491712707182,0.4581491712707182
8,0.215918790035411,6.360414736306051,0.4986187845303867,0.4986187845303867,41.28160788355476,85.95095564694192,0.4986187845303867,0.4986187845303867,0.42668241409613966,16.282900078328613,0.4986187845303867,0.4986187845303867
9,0.23990976799607833,7.112081403826473,0.5337016574585636,0.5337016574585636,46.00521906043891,95.38095563758368,0.5337016574585636,0.5337016574585636,0.45023480030892615,18.059728949489912,0.5337016574585636,0.5337016574585636
10,0.2639007459567456,7.766248072029648,0.5628453038674033,0.5628453038674033,50.73105237416064,,0.5628453038674033,,0.4737871865217127,19.830677856220586,0.5628453038674033,0.5628453038674033
11,0.28789172391741297,8.549581403674985,0.5852209944751381,0.5852209944751381,55.46021902021887,,0.5852209944751381,,0.4973395727344992,21.607784502166798,0.5852209944751381,0.5852209944751381
12,0.31188270187808037,9.163192515980693,0.6048342541436464,0.6048342541436464,60.396885671708425,,0.6048342541436464,,0.5208919589472858,23.378733398845647,0.6048342541436464,0.6048342541436464
13,0.3358736798387477,9.858748071733336,0.6229281767955801,0.6229281767955801,65.12049677244364,,0.6229281767955801,,0.5444443221493864,25.15528450483353,0.6229281767955801,0.6229281767955801
14,0.3598646577994151,10.605136958718475,0.63646408839779,0.63646408839779,69.84605239377224,,0.63646408839779,,0.567996708362173,26.926233411352293,0.63646408839779,0.63646408839779
15,0.38385562414948754,11.267359182647363,0.6455801104972375,0.6455801104972375,74.5752190408273,,0.6455801104972375,,0.5915490945749593,28.70334006012006,0.6455801104972375,0.6455801104972375
16,0.4078466021101549,12.042914738516451,0.657596685082873,0.657596685082873,79.51216346466332,,0.657596685082873,,0.6151014807877456,30.474011189244255,0.657596685082873,0.657596685082873
17,0.4318375800708223,12.65513695664475,0.6672651933701658,0.6672651933701658,84.23605233837507,,0.6672651933701658,,0.638653867000532,32.25139560953626,0.6672651933701658,0.6672651933701658
18,0.45582855803148964,13.356803626753418,0.6772099447513812,0.6772099447513812,88.9610523279992,,0.6772099447513812,,0.6622062532133183,34.02206674491309,0.6772099447513812,0.6772099447513812
19,0.47981953599215704,14.097636960828055,0.6854972375690608,0.6854972375690608,93.69105239377222,,0.6854972375690608,,0.6857586394261047,35.7988956157898,0.6854972375690608,0.6854972375690608
20,0.5038105139528244,14.76763695664475,0.6919889502762431,0.6919889502762431,,,,,0.709311025638891,37.56984452215375,0.6919889502762431,0.6919889502762431
21,0.5278014919134918,15.536248071535649,0.6993093922651934,0.6993093922651934,,,,,0.7328634118516774,39.346673393298566,0.6993093922651934,0.6993093922651934
22,0.5517924698741592,16.146803624400714,0.7056629834254143,0.7056629834254143,,,,,0.7564157980644637,41.117622302002445,0.7056629834254143,0.7056629834254143
23,0.5757834478348266,16.854581400747414,0.7098066298342541,0.7098066298342541,,,,,0.77996818427725,42.894451171459096,0.7098066298342541,0.7098066298342541
24,0.5997744257954941,17.59013695923867,0.7142265193370165,0.7142265193370165,,,,,0.8035205474793506,44.66567784853935,0.7142265193370165,0.7142265193370165
25,0.6237654037561616,18.26763695773405,0.7180939226519337,0.7180939226519337,,,,,0.827072933692137,46.442506726419985,0.7180939226519337,0.7180939226519337
26,0.6477563701062338,19.029581400200207,0.7223756906077348,0.7223756906077348,,,,,0.8506253199049233,48.21317785713412,0.7223756906077348,0.7223756906077348
27,0.6717473480669013,19.668470292572007,0.7261049723756906,0.7261049723756906,,,,,0.8741777061177096,49.99028450425485,0.7261049723756906,0.7261049723756906
28,0.6957383260275688,20.442375167811115,0.7288674033149172,0.7288674033149172,,,,,0.8977300923304959,51.761233412803875,0.7288674033149172,0.7288674033149172
29,0.7197293039882363,21.082359181982994,0.7321823204419889,0.7321823204419889,,,,,0.9212824785432823,53.538062281763125,0.7321823204419889,0.7321823204419889
30,0.7437202819489038,21.766803627584583,0.7353591160220995,0.7353591160220995,,,,,0.9448348647560686,55.30928895216821,0.7353591160220995,0.7353591160220995
31,0.7677112599095712,22.522636958922767,0.7379834254143647,0.7379834254143647,,,,,0.9683872509688549,57.085840059597984,0.7379834254143647,0.7379834254143647
32,0.7917022378702387,23.171248070871883,0.7406077348066298,0.7406077348066298,,,,,0.9919396371816412,58.856788967935564,0.7406077348066298,0.7406077348066298
33,0.8156932158309063,23.935986278654486,0.7436464088397791,0.7436464088397791,,,,,1.0154920233944276,60.633617838411716,0.7436464088397791,0.7436464088397791
34,0.8396841937915738,24.574581405110614,0.7458563535911602,0.7458563535911602,,,,,1.039044409607214,62.40456674517531,0.7458563535911602,0.7458563535911602
35,0.8636751717522413,25.265692515880886,0.7491712707182321,0.7491712707182321,,,,,1.0625967728093146,64.18167339402437,0.7491712707182321,0.7491712707182321
36,0.8876661497129088,26.01541473844033,0.7511049723756906,0.7511049723756906,,,,,1.0861491590221009,65.95262229823432,0.7511049723756906,0.7511049723756906
37,0.9116571160629809,26.672636960666168,0.7526243093922652,0.7526243093922652,,,,,1.1097015452348873,67.72945117153311,0.7526243093922652,0.7526243093922652
38,0.9356480940236485,27.453192511858525,0.7545580110497238,0.7545580110497238,,,,,1.1332539314476735,69.50040007808379,0.7545580110497238,0.7545580110497238
39,0.959639071984316,28.066525841837674,0.7570441988950276,0.7570441988950276,,,,,1.15680631766046,71.277228949368,0.7570441988950276,0.7570441988950276
40,0.9836300499449835,28.764025841735336,0.7589779005524862,0.7589779005524862,,,,,1.1803587038732462,73.04817785597575,0.7589779005524862,0.7589779005524862
41,1.007621027905651,29.508192513928893,0.7604972375690607,0.7604972375690607,,,,,1.2039110900860326,74.82500672687623,0.7604972375690607,0.7604972375690607
42,1.0316120058663185,30.173748064059897,0.7618784530386741,0.7618784530386741,,,,,1.2274634762988188,76.59623340186135,0.7618784530386741,0.7618784530386741
43,1.055602983826986,30.946525847162093,0.7640883977900552,0.7640883977900552,,,,,1.2510158625116052,78.37306227955322,0.7640883977900552,0.7640883977900552
44,1.0795939617876535,31.55819251531248,0.7656077348066298,0.7656077348066298,,,,,1.2745682487243915,80.14373341371746,0.7656077348066298,0.7656077348066298
45,1.103584939748321,32.262081404076376,0.7671270718232044,0.7671270718232044,,,,,1.2981206349371779,81.92084005999763,0.7671270718232044,0.7671270718232044
46,1.1275759177089886,33.0006925164849,0.768646408839779,0.768646408839779,,,,,1.3216730211499643,83.69151118899941,0.768646408839779,0.768646408839779
47,1.151566895669656,33.67374807086804,0.7693370165745856,0.7693370165745856,,,,,1.3452253843520647,85.46861783783251,0.7693370165745856,0.7693370165745856
48,1.1755578736303232,34.44013696059077,0.7711325966850828,0.7711325966850828,,,,,1.368777770564851,87.23956672966936,0.7711325966850828,0.7711325966850828
49,1.1995488515909905,35.049581403082804,0.7720994475138122,0.7720994475138122,,,,,1.3923301567776374,89.0166733869228,0.7720994475138122,0.7720994475138122
50,1.2235398295516577,35.7595814026785,0.773756906077348,0.773756906077348,,,,,1.4158825429904236,90.78734452190889,0.773756906077348,0.773756906077348
51,1.247530807512325,36.49347029372333,0.7747237569060773,0.7747237569060773,,,,,1.43943492920321,92.56417339317613,0.7747237569060773,0.7747237569060773
52,1.2715217854729923,37.17347029197168,0.7765193370165746,0.7765193370165746,,,,,1.4629873154159965,94.33512230175761,0.7765193370165746,0.7765193370165746
53,1.2955127634336594,37.93291473826475,0.7777624309392265,0.7777624309392265,,,,,1.4865397016287827,,0.7777624309392265,
54,1.3195037413943267,38.57541473816777,0.7781767955801105,0.7781767955801105,,,,,1.5100920878415691,,0.7781767955801105,
55,1.343494719354994,39.345986275034335,0.7791436464088398,0.7791436464088398,,,,,1.5336444740543553,,0.7791436464088398,
56,1.3674856973156613,39.98541473586197,0.7801104972375691,0.7801104972375691,,,,,1.5571968602671418,,0.7801104972375691,
57,1.3914766752763286,40.67235918202742,0.7814917127071823,0.7814917127071823,,,,,1.580749246479928,,0.7814917127071823,
58,1.4154676532369956,41.42597029338816,0.7816298342541437,0.7816298342541437,,,,,1.6043016096820286,,0.7816298342541437,
59,1.439458631197663,42.077914735861974,0.7824585635359116,0.7824585635359116,,,,,1.6278539958948148,,0.7824585635359116,
60,1.4634496091583302,42.86319251518749,0.7832872928176795,0.7832872928176795,,,,,1.6514063821076013,,0.7832872928176795,
61,1.4874405871189975,43.47763696062835,0.7841160220994475,0.7841160220994475,,,,,1.6749587683203875,,0.7841160220994475,
62,1.5114315650796648,44.17097029260883,0.7849447513812154,0.7849447513812154,,,,,1.698511154533174,,0.7849447513812154,
63,1.5354225430403319,44.9187480657964,0.7859116022099447,0.7859116022099447,,,,,1.7220635407459601,,0.7859116022099447,
64,1.5594135210009992,45.579025849517244,0.78646408839779,0.78646408839779,,,,,1.7456159269587466,,0.78646408839779,
65,1.5834044989616665,46.35680362490073,0.787707182320442,0.787707182320442,,,,,1.7691683131715328,,0.787707182320442,
66,1.6073954769223338,46.9693036275852,0.7886740331491713,0.7886740331491713,,,,,1.7927206993843192,,0.7886740331491713,
67,1.631386454883001,47.669303625194935,0.7895027624309392,0.7895027624309392,,,,,1.8162730855971054,,0.7895027624309392,
68,1.6553774328436681,48.411803626048695,0.7900552486187845,0.7900552486187845,,,,,1.8398254718098919,,0.7900552486187845,
69,1.6793684108043354,49.07958140536298,0.7907458563535912,0.7907458563535912,,,,,1.8633778350119923,,0.7907458563535912,
70,1.7033593887650027,49.85013695923055,0.7914364640883977,0.7914364640883977,,,,,1.8869302212247787,,0.7914364640883977,
71,1.72735036672567,50.461248071536254,0.7925414364640884,0.7925414364640884,,,,,1.910482607437565,,0.7925414364640884,
72,1.7513413446863373,51.16735918284445,0.793232044198895,0.793232044198895,,,,,1.9340349936503514,,0.793232044198895,
73,1.7753323226470046,51.90402584760737,0.794060773480663,0.794060773480663,,,,,1.9575873798631376,,0.794060773480663,
74,1.7993233006076716,52.57930362709181,0.7947513812154696,0.7947513812154696,,,,,1.981139766075924,,0.7947513812154696,
75,1.823314278568339,53.343470294072006,0.794889502762431,0.794889502762431,,,,,2.0046921522887104,,0.794889502762431,
76,1.8473052565290062,53.95626405574813,0.7953038674033149,0.7953038674033149,,,,,2.0282445385014967,,0.7953038674033149,
77,1.8712962344896735,54.66458140453119,0.7955801104972375,0.7955801104972375,,,,,2.051796924714283,,0.7955801104972375,
78,1.8952872124503408,55.396525849716944,0.7964088397790056,0.7964088397790056,,,,,2.0753493109270695,,0.7964088397790056,
79,1.919278190411008,56.07902584553364,0.7972375690607735,0.7972375690607735,,,,,2.0989016971398557,,0.7972375690607735,
80,1.9432691683716752,56.83652584931342,0.7979281767955801,0.7979281767955801,,,,,2.122454060341956,,0.7979281767955801,
81,1.9672601463323425,57.48235918305028,0.7986187845303867,0.7986187845303867,,,,,2.1460064465547424,,0.7986187845303867,
82,1.9912511242930098,58.249875166764134,0.7994475138121547,0.7994475138121547,,,,,2.1695588327675286,,0.7994475138121547,
83,2.015242102253677,58.88847029257201,0.7997237569060773,0.7997237569060773,,,,,2.1931112189803152,,0.7997237569060773,
84,2.0392330802143444,59.57791473551182,0.8,0.8,,,,,2.2166636051931015,,0.8,
85,2.0632240581750114,60.329581400200205,0.800414364640884,0.800414364640884,,,,,2.2402159914058877,,0.800414364640884,
86,2.087215036135679,60.98430362590535,0.8005524861878454,0.8005524861878454,,,,,2.2637683776186743,,0.8005524861878454,
87,2.111206014096346,61.76708140506667,0.8013812154696133,0.8013812154696133,,,,,2.2873207638314614,,0.8013812154696133,
88,2.135196992057013,62.380692515316326,0.8016574585635359,0.8016574585635359,,,,,2.310873150044249,,0.8016574585635359,
89,2.1591879700176806,63.07652584980679,0.8019337016574586,0.8019337016574586,,,,,2.3344255362570365,,0.8019337016574586,
90,2.1831789479783477,63.822359181144996,0.8020718232044199,0.8020718232044199,,,,,2.357977922469824,,0.8020718232044199,
91,2.207169925939015,64.48485918198298,0.8026243093922651,0.8026243093922651,,,,,2.381530308682612,,0.8026243093922651,
92,2.2311609038996822,65.26041473786452,0.8031767955801105,0.8031767955801105,,,,,2.4050826718847125,,0.8031767955801105,
93,2.2551518818603493,65.87235918288839,0.8034530386740332,0.8034530386740332,,,,,2.4286350580975,,0.8034530386740332,
94,2.279142859821017,66.574303626992,0.8040055248618785,0.8040055248618785,,,,,2.452187444310288,,0.8040055248618785,
95,2.303133837781683,67.31513696066256,0.8048342541436464,0.8048342541436464,,,,,2.4757398305230756,,0.8048342541436464,
96,2.3271248157423496,67.98569251622173,0.8051104972375691,0.8051104972375691,,,,,2.499292216735863,,0.8051104972375691,
97,2.3511157937030163,68.75374806741408,0.8056629834254143,0.8056629834254143,,,,,2.5228446029486506,,0.8056629834254143,
98,2.375106771663683,69.36430361961546,0.8060773480662984,0.8060773480662984,,,,,2.546396989161438,,0.8060773480662984,
99,2.399097749624349,70.07235917506867,0.8060773480662984,0.8060773480662984,,,,,2.5699493753742257,,0.8060773480662984,
100,2.4230887275850157,70.80735918059557,0.8067679558011049,0.8067679558011049,,,,,2.5935017615870133,,0.8067679558011049,
101,2.4470797055456823,71.48541473072657,0.8069060773480663,0.8069060773480663,,,,,2.617054147799801,,0.8069060773480663,
102,2.4710706835063485,72.24708140271765,0.8071823204419889,0.8071823204419889,,,,,2.6406065340125884,,0.8071823204419889,
103,2.495061661467015,72.88652584726222,0.8073204419889503,0.8073204419889503,,,,,2.6641588972146892,,0.8073204419889503,
104,2.5190526394276818,73.65987516795894,0.8078729281767956,0.8078729281767956,,,,,2.687711283427477,,0.8078729281767956,
105,2.543043617388348,74.29985918315157,0.8082872928176795,0.8082872928176795,,,,,2.7112636696402643,,0.8082872928176795,
106,2.5670345953490146,74.98458140420135,0.8084254143646409,0.8084254143646409,,,,,2.7348160558530523,,0.8084254143646409,
107,2.591025573309681,75.74013696059077,0.8087016574585635,0.8087016574585635,,,,,2.75836844206584,,0.8087016574585635,
108,2.615016551270348,76.38874807204046,0.8088397790055248,0.8088397790055248,,,,,2.7819208282786274,,0.8088397790055248,
109,2.639007529231014,77.15348627877377,0.8091160220994476,0.8091160220994476,,,,,2.805473214491415,,0.8091160220994476,
110,2.6629985071916806,77.79180362705665,0.8095303867403315,0.8095303867403315,,,,,2.8290256007042025,,0.8095303867403315,
111,2.6869894851523473,78.48319251419392,0.8098066298342541,0.8098066298342541,,,,,2.85257798691699,,0.8098066298342541,
112,2.7109804631130134,79.23291473826474,0.8099447513812155,0.8099447513812155,,,,,2.8761303731297776,,0.8099447513812155,
113,2.73497144107368,79.89041473816776,0.8103591160220994,0.8103591160220994,,,,,2.899682759342565,,0.8103591160220994,
114,2.7589624190343467,80.67069250840198,0.8107734806629834,0.8107734806629834,,,,,2.923235122544666,,0.8107734806629834,
115,2.782953396995013,81.28402584697308,0.8116022099447514,0.8116022099447514,,,,,2.9467875087574535,,0.8116022099447514,
116,2.8069443749556795,81.98180362647186,0.8121546961325967,0.8121546961325967,,,,,2.970339894970241,,0.8121546961325967,
117,2.830935352916346,82.72569251561039,0.8125690607734807,0.8125690607734807,,,,,2.9938922811830286,,0.8125690607734807,
118,2.8549263308770128,83.3912480691953,0.8128453038674033,0.8128453038674033,,,,,3.017444667395816,,0.8128453038674033,
119,2.878917308837679,84.16402584852082,0.8132596685082873,0.8132596685082873,,,,,3.040997053608604,,0.8132596685082873,
120,2.9029082867983456,84.77541473840613,0.81353591160221,0.81353591160221,,,,,3.0645494398213917,,0.81353591160221,
121,2.926899264759012,85.47958140371995,0.8139502762430939,0.8139502762430939,,,,,3.0881018260341793,,0.8139502762430939,
122,2.9508902427196784,86.21819251024084,0.8140883977900553,0.8140883977900553,,,,,3.111654212246967,,0.8140883977900553,
123,2.974881220680345,86.89152584951724,0.8143646408839779,0.8143646408839779,,,,,3.1352065984597544,,0.8143646408839779,
124,2.9988721986410116,87.65735918045625,0.8146408839779006,0.8146408839779006,,,,,3.158758984672542,,0.8146408839779006,
125,3.022863176601678,88.26708140536299,0.8149171270718232,0.8149171270718232,,,,,3.1823113478746428,,0.8149171270718232,
126,3.0468541545623444,88.9773591807505,0.8151933701657459,0.8151933701657459,,,,,3.2058637340874303,,0.8151933701657459,
127,3.070845132523011,89.71069251493758,0.8151933701657459,0.8151933701657459,,,,,3.229416120300218,,0.8151933701657459,
128,3.0948361104836772,90.39097029425187,0.8153314917127071,0.8153314917127071,,,,,3.2529685065130054,,0.8153314917127071,
129,3.118827088444344,91.1504147370083,0.8157458563535912,0.8157458563535912,,,,,3.276520892725793,,0.8157458563535912,
130,3.1428180664050105,91.79347029271536,0.8158839779005524,0.8158839779005524,,,,,3.3000732789385805,,0.8158839779005524,
131,3.166809044365677,92.56348627851371,0.8158839779005524,0.8158839779005524,,,,,3.3236256651513685,,0.8158839779005524,
132,3.1908000223263433,93.20291473649624,0.8162983425414365,0.8162983425414365,,,,,3.347178051364156,,0.8162983425414365,
133,3.21479100028701,93.89013696042514,0.8169889502762431,0.8169889502762431,,,,,3.3707304375769436,,0.8169889502762431,
134,3.2387819782476766,94.64347029407199,0.817403314917127,0.817403314917127,,,,,3.394282823789731,,0.817403314917127,
135,3.2627729562083427,95.29541473649623,0.8178176795580111,0.8178176795580111,,,,,3.4178352100025187,,0.8178176795580111,
136,3.2867639341690094,,0.8179558011049723,,,,,,3.441387596215306,,0.8179558011049723,
137,3.310754912129676,,0.8180939226519337,,,,,,3.464939959417407,,0.8180939226519337,
138,3.334745890090342,,0.8180939226519337,,,,,,3.4884923456301946,,0.8180939226519337,
139,3.358736868051009,,0.8183701657458563,,,,,,3.512044731842982,,0.8183701657458563,
140,3.3827278460116754,,0.8191988950276243,,,,,,3.5355971180557697,,0.8191988950276243,
141,3.406718823972342,,0.8194751381215469,,,,,,3.5591495042685573,,0.8194751381215469,
142,3.4307098019330082,,0.8197513812154696,,,,,,3.582701890481345,,0.8197513812154696,
143,3.454700779893675,,0.8201657458563536,,,,,,3.606254276694133,,0.8201657458563536,
144,3.4786917578543415,,0.820303867403315,,,,,,3.6298066629069203,,0.820303867403315,
145,3.5026827358150077,,0.8207182320441989,,,,,,3.653359049119708,,0.8207182320441989,
146,3.5266737137756743,,0.8209944751381215,,,,,,3.6769114353324954,,0.8209944751381215,
147,3.550664691736341,,0.8215469613259668,,,,,,3.700463821545283,,0.8215469613259668,
148,3.574655669697007,,0.8216850828729282,,,,,,3.724016184747384,,0.8216850828729282,
149,3.5986466476576737,,0.8215469613259668,,,,,,3.7475685709601714,,0.8215469613259668,
150,3.6226376256183404,,0.8216850828729282,,,,,,3.771120957172959,,0.8216850828729282,
151,3.646628603579007,,0.8219613259668508,,,,,,3.7946733433857465,,0.8219613259668508,
152,3.670619581539673,,0.8218232044198895,,,,,,3.818225729598534,,0.8218232044198895,
153,3.69461055950034,,0.8218232044198895,,,,,,3.8417781158113216,,0.8218232044198895,
154,3.7186015374610064,,0.8218232044198895,,,,,,3.865330502024109,,0.8218232044198895,
155,3.7425925154216726,,0.8216850828729282,,,,,,3.888882888236897,,0.8216850828729282,
156,3.766583493382339,,0.8220994475138121,,,,,,3.9124352744496846,,0.8220994475138121,
157,3.790574471343006,,0.8225138121546961,,,,,,3.935987660662472,,0.8225138121546961,
158,3.814565449303672,,0.8225138121546961,,,,,,3.9595400468752597,,0.8225138121546961,
159,3.8385564272643387,,0.8227900552486188,,,,,,3.9830924100773606,,0.8227900552486188,
160,3.8625474052250053,,0.8227900552486188,,,,,,4.006644796290148,,0.8227900552486188,
161,3.886538383185672,,0.8227900552486188,,,,,,4.030197182502936,,0.8227900552486188,
162,3.910529361146338,,0.8229281767955801,,,,,,4.053749568715723,,0.8229281767955801,
163,3.9345203391070047,,0.8230662983425414,,,,,,4.077301954928511,,0.8230662983425414,
164,3.9585113170676713,,0.8232044198895028,,,,,,4.100854341141298,,0.8232044198895028,
165,3.9825022950283375,,0.8236187845303867,,,,,,4.124406727354086,,0.8236187845303867,
166,4.006493272989005,,0.8238950276243094,,,,,,4.147959113566873,,0.8238950276243094,
167,4.03048425094967,,0.824171270718232,,,,,,4.171511499779661,,0.824171270718232,
168,4.054475228910337,,0.8243093922651934,,,,,,4.1950638859924485,,0.8243093922651934,
169,4.078466195260409,,0.8244475138121546,,,,,,4.218616272205236,,0.8244475138121546,
170,4.102457173221076,,0.8244475138121546,,,,,,4.242168635407337,,0.8244475138121546,
171,4.126448151181743,,0.8247237569060774,,,,,,4.2657210216201245,,0.8247237569060774,
172,4.150439129142409,,0.825,,,,,,4.289273407832912,,0.825,
173,4.174430107103076,,0.825,,,,,,4.3128257940456995,,0.825,
174,4.198421085063742,,0.8251381215469613,,,,,,4.336378180258487,,0.8251381215469613,
175,4.222412063024408,,0.825,,,,,,4.3599305664712755,,0.825,
176,4.246403040985075,,0.8251381215469613,,,,,,4.383482952684063,,0.8251381215469613,
177,4.270394018945741,,0.825414364640884,,,,,,4.407035338896851,,0.825414364640884,
178,4.294384996906408,,0.8256906077348066,,,,,,4.430587725109638,,0.8256906077348066,
179,4.318375974867075,,0.825414364640884,,,,,,4.454140111322426,,0.825414364640884,
180,4.34236695282774,,0.8252762430939227,,,,,,4.477692497535213,,0.8252762430939227,
181,4.366357930788407,,0.8252762430939227,,,,,,4.501244883748001,,0.8252762430939227,
182,4.390348908749074,,0.8255524861878453,,,,,,4.524797246950102,,0.8255524861878453,
183,4.41433988670974,,0.825828729281768,,,,,,4.548349633162889,,0.825828729281768,
184,4.438330864670407,,0.8261049723756906,,,,,,4.571902019375676,,0.8261049723756906,
185,4.462321831020479,,0.8262430939226519,,,,,,4.5954544055884625,,0.8262430939226519,
186,4.486312808981146,,0.8263812154696133,,,,,,4.619006791801249,,0.8263812154696133,
187,4.510303786941812,,0.8263812154696133,,,,,,4.642559178014036,,0.8263812154696133,
188,4.534294764902478,,0.8262430939226519,,,,,,4.6661115642268225,,0.8262430939226519,
189,4.558285742863146,,0.8266574585635359,,,,,,4.689663950439609,,0.8266574585635359,
190,4.582276720823814,,0.8267955801104973,,,,,,4.713216336652396,,0.8267955801104973,
191,4.606267698784482,,0.8269337016574586,,,,,,4.7367687228651825,,0.8269337016574586,
192,4.63025867674515,,0.8269337016574586,,,,,,4.760321109077969,,0.8269337016574586,
193,4.6542496547058185,,0.8270718232044199,,,,,,4.783873472280068,,0.8270718232044199,
194,4.678240632666486,,0.8270718232044199,,,,,,4.807425858492855,,0.8270718232044199,
195,4.7022316106271544,,0.8274861878453039,,,,,,4.8309782447056415,,0.8274861878453039,
196,4.726222588587822,,0.8276243093922652,,,,,,4.854530630918428,,0.8276243093922652,
197,4.75021356654849,,0.8276243093922652,,,,,,4.878083017131215,,0.8276243093922652,
198,4.774204544509158,,0.8276243093922652,,,,,,4.9016354033440015,,0.8276243093922652,
199,4.79819551085923,,0.8276243093922652,,,,,,4.925187789556788,,0.8276243093922652,
200,4.822186488819898,,0.8277624309392265,,,,,,4.948740175769575,,0.8277624309392265,
201,4.846177466780566,,0.8279005524861879,,,,,,4.9722925619823615,,0.8279005524861879,
202,4.870168444741234,,0.8277624309392265,,,,,,4.995844948195148,,0.8277624309392265,
203,4.894159422701902,,0.8280386740331491,,,,,,5.019397334407935,,0.8280386740331491,
204,4.91815040066257,,0.8281767955801105,,,,,,5.042949697610034,,0.8281767955801105,
205,4.942141378623238,,0.8280386740331491,,,,,,5.0665020838228205,,0.8280386740331491,
206,4.966132356583906,,0.8284530386740332,,,,,,5.090054470035607,,0.8284530386740332,
207,4.990123334544574,,0.8284530386740332,,,,,,5.113606856248394,,0.8284530386740332,
208,5.014114312505242,,0.8283149171270718,,,,,,5.1371592424611805,,0.8283149171270718,
209,5.03810529046591,,0.8284530386740332,,,,,,5.160711628673967,,0.8284530386740332,
210,5.062096268426578,,0.8284530386740332,,,,,,5.184264014886754,,0.8284530386740332,
211,5.08608723477665,,0.8285911602209944,,,,,,5.2078164010995405,,0.8285911602209944,
212,5.110078212737318,,0.8285911602209944,,,,,,5.231368787312327,,0.8285911602209944,
213,5.134069190697986,,0.8285911602209944,,,,,,5.254921173525114,,0.8285911602209944,
214,5.158060168658654,,0.8284530386740332,,,,,,5.2784735597379,,0.8284530386740332,
215,5.1820511466193215,,0.8285911602209944,,,,,,5.3020259229399995,,0.8285911602209944,
216,5.20604212457999,,0.8287292817679558,,,,,,5.325578309152786,,0.8287292817679558,
217,5.2300331025406575,,0.8288674033149172,,,,,,5.349130695365573,,0.8288674033149172,
218,5.254024080501326,,0.8287292817679558,,,,,,5.3726830815783595,,0.8287292817679558,
219,5.278015058461994,,0.8287292817679558,,,,,,5.396235467791146,,0.8287292817679558,
220,5.302006036422662,,0.8285911602209944,,,,,,5.419787854003933,,0.8285911602209944,
221,5.32599701438333,,0.8284530386740332,,,,,,5.4433402402167195,,0.8284530386740332,
222,5.349987992343998,,0.8285911602209944,,,,,,5.466892626429506,,0.8285911602209944,
223,5.37397895869407,,0.8285911602209944,,,,,,5.490445012642293,,0.8285911602209944,
224,5.397969936654738,,0.8288674033149172,,,,,,5.513997398855079,,0.8288674033149172,
225,5.421960914615406,,0.8288674033149172,,,,,,5.537549785067865,,0.8288674033149172,
226,5.4459518925760735,,0.8290055248618785,,,,,,5.561102171280652,,0.8290055248618785,
227,5.469942870536742,,0.8290055248618785,,,,,,5.584654534482752,,0.8290055248618785,
228,5.493933848497409,,0.8291436464088398,,,,,,5.6082069206955385,,0.8291436464088398,
229,5.517924826458078,,0.8288674033149172,,,,,,5.631759306908325,,0.8288674033149172,
230,5.541915804418745,,0.8290055248618785,,,,,,5.655311693121112,,0.8290055248618785,
231,5.565906782379414,,0.8288674033149172,,,,,,5.6788640793338985,,0.8288674033149172,
232,5.589897760340082,,0.8288674033149172,,,,,,5.702416465546685,,0.8288674033149172,
233,5.61388873830075,,0.8288674033149172,,,,,,5.725968851759472,,0.8288674033149172,
234,5.637879716261418,,0.8291436464088398,,,,,,5.749521237972258,,0.8291436464088398,
235,5.6618706826114895,,0.8292817679558011,,,,,,5.773073624185044,,0.8292817679558011,
236,5.685861660572158,,0.8295580110497237,,,,,,5.796626010397831,,0.8295580110497237,
237,5.709852638532825,,0.8296961325966851,,,,,,5.8201783966106175,,0.8296961325966851,
238,5.733843616493494,,0.8298342541436464,,,,,,5.8437307598127175,,0.8298342541436464,
239,5.757834594454161,,0.8303867403314917,,,,,,5.867283146025504,,0.8303867403314917,
240,5.78182557241483,,0.8303867403314917,,,,,,5.890835532238291,,0.8303867403314917,
241,5.805816550375497,,0.8303867403314917,,,,,,5.9143879184510775,,0.8303867403314917,
242,5.829807528336166,,0.8305248618784531,,,,,,5.937940304663864,,0.8305248618784531,
243,5.853798506296833,,0.8305248618784531,,,,,,5.961492690876651,,0.8305248618784531,
244,5.877789484257502,,0.8305248618784531,,,,,,5.985045077089437,,0.8305248618784531,
245,5.90178046221817,,0.830110497237569,,,,,,6.008597463302223,,0.830110497237569,
246,5.9257714285682415,,0.8303867403314917,,,,,,6.03214984951501,,0.8303867403314917,
247,5.949762406528909,,0.8303867403314917,,,,,,6.0557022357277965,,0.8303867403314917,
248,5.973753384489577,,0.8303867403314917,,,,,,6.079254621940583,,0.8303867403314917,
249,5.997744362450246,,0.8303867403314917,,,,,,6.102806985142683,,0.8303867403314917,
250,6.021735340410913,,0.8305248618784531,,,,,,6.12635937135547,,0.8305248618784531,
251,6.045726318371582,,0.8303867403314917,,,,,,6.1499117575682565,,0.8303867403314917,
252,6.069717296332249,,0.830110497237569,,,,,,6.173464143781043,,0.830110497237569,
253,6.093708274292918,,0.8302486187845304,,,,,,6.19701652999383,,0.8302486187845304,
254,6.117699252253585,,0.8302486187845304,,,,,,6.220568916206616,,0.8302486187845304,
255,6.1416902302142535,,0.8302486187845304,,,,,,6.244121302419402,,0.8302486187845304,
256,6.165681208174921,,0.8303867403314917,,,,,,6.267673688632189,,0.8303867403314917,
257,6.1896721861355894,,0.8305248618784531,,,,,,6.2912260748449755,,0.8305248618784531,
258,6.213663152485661,,0.8303867403314917,,,,,,6.314778461057762,,0.8303867403314917,
259,6.237654130446329,,0.8303867403314917,,,,,,6.338330847270549,,0.8303867403314917,
260,6.261645108406997,,0.8302486187845304,,,,,,6.361883210472649,,0.8302486187845304,
261,6.285636086367665,,0.8303867403314917,,,,,,6.3854355966854355,,0.8303867403314917,
262,6.309627064328334,,0.8302486187845304,,,,,,6.408987982898222,,0.8302486187845304,
263,6.333618042289001,,0.8303867403314917,,,,,,6.432540369111009,,0.8303867403314917,
264,6.35760902024967,,0.8303867403314917,,,,,,6.456092755323795,,0.8303867403314917,
265,6.381599998210337,,0.8303867403314917,,,,,,6.479645141536581,,0.8303867403314917,
266,6.4055909761710055,,0.8308011049723757,,,,,,6.503197527749368,,0.8308011049723757,
267,6.429581954131673,,0.8308011049723757,,,,,,6.5267499139621545,,0.8308011049723757,
268,6.453572932092341,,0.8310773480662983,,,,,,6.550302300174941,,0.8310773480662983,
269,6.477563898442413,,0.8310773480662983,,,,,,6.573854686387728,,0.8310773480662983,
270,6.501554876403081,,0.8312154696132596,,,,,,6.5974070726005145,,0.8312154696132596,
271,6.525545854363749,,0.8312154696132596,,,,,,6.620959458813301,,0.8312154696132596,
272,6.549536832324417,,0.8310773480662983,,,,,,6.644511822015401,,0.8310773480662983,
273,6.573527810285086,,0.831353591160221,,,,,,6.668064208228188,,0.831353591160221,
274,6.597518788245753,,0.831353591160221,,,,,,6.691616594440974,,0.831353591160221,
275,6.6215097662064215,,0.831353591160221,,,,,,6.71516898065376,,0.831353591160221,
276,6.645500744167089,,0.831353591160221,,,,,,6.738721366866547,,0.831353591160221,
277,6.669491722127757,,0.831353591160221,,,,,,6.7622737530793335,,0.831353591160221,
278,6.693482700088425,,0.831353591160221,,,,,,6.78582613929212,,0.831353591160221,
279,6.717473678049093,,0.8312154696132596,,,,,,6.809378525504907,,0.8312154696132596,
280,6.741464644399165,,0.8314917127071824,,,,,,6.8329309117176935,,0.8314917127071824,
281,6.765455622359833,,0.8314917127071824,,,,,,6.85648329793048,,0.8314917127071824,
282,6.789446600320501,,0.831353591160221,,,,,,6.880035684143267,,0.831353591160221,
283,6.813437578281169,,0.8310773480662983,,,,,,6.903588047345366,,0.8310773480662983,
284,6.837428556241837,,0.830939226519337,,,,,,6.927140433558153,,0.830939226519337,
285,6.861419534202505,,0.830939226519337,,,,,,6.950692819770939,,0.830939226519337,
286,6.8854105121631735,,0.830939226519337,,,,,,6.974245205983726,,0.830939226519337,
287,6.909401490123841,,0.8312154696132596,,,,,,6.9977975921965125,,0.8312154696132596,
288,6.933392468084509,,0.831353591160221,,,,,,7.021349978409299,,0.831353591160221,
289,6.957383446045177,,0.831353591160221,,,,,,7.044902364622086,,0.831353591160221,
290,6.981374424005845,,0.8314917127071824,,,,,,7.0684547508348725,,0.8314917127071824,
291,7.005365390355917,,0.831767955801105,,,,,,7.092007137047659,,0.831767955801105,
292,7.029356368316585,,0.8319060773480663,,,,,,7.115559523260446,,0.8319060773480663,
293,7.053347346277253,,0.8319060773480663,,,,,,7.1391119094732325,,0.8319060773480663,
294,7.077338324237921,,0.831767955801105,,,,,,7.162664272675332,,0.831767955801105,
295,7.101329302198589,,0.831767955801105,,,,,,7.186216658888118,,0.831767955801105,
296,7.125320280159257,,0.8316298342541436,,,,,,7.209769045100905,,0.8316298342541436,
297,7.1493112581199245,,0.8316298342541436,,,,,,7.2333214313136915,,0.8316298342541436,
298,7.173302236080593,,0.831353591160221,,,,,,7.256873817526478,,0.831353591160221,
299,7.197293214041261,,0.831353591160221,,,,,,7.280426203739265,,0.831353591160221,
300,7.221284192001929,,0.8310773480662983,,,,,,7.3039785899520515,,0.8310773480662983,
301,7.245275169962597,,0.8312154696132596,,,,,,7.327530976164838,,0.8312154696132596,
302,7.269266147923265,,0.8312154696132596,,,,,,7.351083362377625,,0.8312154696132596,
303,7.293257125883933,,0.831353591160221,,,,,,7.3746357485904115,,0.831353591160221,
304,7.317248103844601,,0.8314917127071824,,,,,,7.398188134803198,,0.8314917127071824,
305,7.341239081805269,,0.8316298342541436,,,,,,7.421740498005297,,0.8316298342541436,
306,7.365230059765937,,0.8316298342541436,,,,,,7.445292884218084,,0.8316298342541436,
307,7.389221037726605,,0.8314917127071824,,,,,,7.4688452704308705,,0.8314917127071824,
308,7.413212015687273,,0.8314917127071824,,,,,,7.492397656643657,,0.8314917127071824,
309,7.437202993647941,,0.8316298342541436,,,,,,7.515950042856444,,0.8316298342541436,
310,7.461193971608609,,0.8314917127071824,,,,,,7.5395024290692305,,0.8314917127071824,
311,7.485184949569277,,0.8316298342541436,,,,,,7.563054815282017,,0.8316298342541436,
312,7.509175927529945,,0.8314917127071824,,,,,,7.586607201494804,,0.8314917127071824,
313,7.533166905490613,,0.8314917127071824,,,,,,7.6101595877075905,,0.8314917127071824,
314,7.557157883451281,,0.8310773480662983,,,,,,7.633711973920377,,0.8310773480662983,
315,7.581148861411949,,0.8310773480662983,,,,,,7.657264360133164,,0.8310773480662983,
316,7.605139839372617,,0.830939226519337,,,,,,7.68081674634595,,0.830939226519337,
317,7.6291308173332855,,0.8308011049723757,,,,,,7.7043691095480495,,0.8308011049723757,
318,7.653121795293953,,0.830939226519337,,,,,,7.727921495760836,,0.830939226519337,
319,7.677112773254621,,0.830939226519337,,,,,,7.751473881973623,,0.830939226519337,
320,7.701103751215289,,0.8310773480662983,,,,,,7.7750262681864095,,0.8310773480662983,
321,7.725094729175957,,0.8308011049723757,,,,,,7.798578654399196,,0.8308011049723757,
322,7.749085707136625,,0.8308011049723757,,,,,,7.822131040611983,,0.8308011049723757,
323,7.773076685097293,,0.830939226519337,,,,,,7.8456834268247695,,0.830939226519337,
324,7.797067663057961,,0.830939226519337,,,,,,7.869235813037556,,0.830939226519337,
325,7.821058641018629,,0.8312154696132596,,,,,,7.892788199250343,,0.8312154696132596,
326,7.8450496189792975,,0.8312154696132596,,,,,,7.916340585463129,,0.8312154696132596,
327,7.869040596939965,,0.831353591160221,,,,,,7.939892971675915,,0.831353591160221,
328,7.8930315749006335,,0.8312154696132596,,,,,,7.963445334878015,,0.8312154696132596,
329,7.917022552861301,,0.8312154696132596,,,,,,7.986997721090802,,0.8312154696132596,
330,7.941013530821969,,0.8312154696132596,,,,,,8.010550107303589,,0.8312154696132596,
331,7.965004508782637,,0.8312154696132596,,,,,,8.034102493516375,,0.8312154696132596,
332,7.988995486743305,,0.831353591160221,,,,,,8.057654879729162,,0.831353591160221,
333,8.012986464703973,,0.8314917127071824,,,,,,8.081207265941948,,0.8314917127071824,
334,8.036977442664641,,0.8314917127071824,,,,,,8.104759652154735,,0.8314917127071824,
335,8.06096842062531,,0.8314917127071824,,,,,,8.128312038367522,,0.8314917127071824,
336,8.084959398585978,,0.831767955801105,,,,,,8.151864424580308,,0.831767955801105,
337,8.108950376546645,,0.831767955801105,,,,,,8.175416810793095,,0.831767955801105,
338,8.132941354507313,,0.831767955801105,,,,,,8.198969197005882,,0.831767955801105,
339,8.156932332467981,,0.831767955801105,,,,,,8.22252156020798,,0.831767955801105,
340,8.18092331042865,,0.8314917127071824,,,,,,8.246073946420767,,0.8314917127071824,
341,8.204914288389316,,0.8316298342541436,,,,,,8.269626332633553,,0.8316298342541436,
342,8.228905266349985,,0.8319060773480663,,,,,,8.29317871884634,,0.8319060773480663,
343,8.252896244310653,,0.8319060773480663,,,,,,8.316731105059127,,0.8319060773480663,
344,8.276887222271322,,0.8319060773480663,,,,,,8.340283491271913,,0.8319060773480663,
345,8.30087820023199,,0.831767955801105,,,,,,8.3638358774847,,0.831767955801105,
346,8.324869178192657,,0.8319060773480663,,,,,,8.387388263697487,,0.8319060773480663,
347,8.348860156153325,,0.8319060773480663,,,,,,8.410940649910273,,0.8319060773480663,
348,8.372851134113994,,0.8319060773480663,,,,,,8.43449303612306,,0.8319060773480663,
349,8.396842112074662,,0.8319060773480663,,,,,,8.458045422335847,,0.8319060773480663,
350,8.420833090035329,,0.8319060773480663,,,,,,8.481597785537947,,0.8319060773480663,
351,8.444824067995997,,0.8320441988950277,,,,,,8.505150171750733,,0.8320441988950277,
352,8.468815045956665,,0.8320441988950277,,,,,,8.52870255796352,,0.8320441988950277,
353,8.492806023917334,,0.8319060773480663,,,,,,8.552254944176306,,0.8319060773480663,
354,8.516797001878002,,0.8320441988950277,,,,,,8.575807330389093,,0.8320441988950277,
355,8.540787979838669,,0.8321823204419889,,,,,,8.59935971660188,,0.8321823204419889,
356,8.564778957799337,,0.8323204419889503,,,,,,8.622912102814666,,0.8323204419889503,
357,8.588769935760006,,0.8324585635359116,,,,,,8.646464489027453,,0.8324585635359116,
358,8.612760913720674,,0.8324585635359116,,,,,,8.67001687524024,,0.8324585635359116,
359,8.63675189168134,,0.8324585635359116,,,,,,8.693569261453026,,0.8324585635359116,
360,8.660742869642009,,0.8324585635359116,,,,,,8.717121647665813,,0.8324585635359116,
361,8.684733847602677,,0.8324585635359116,,,,,,8.740674010867911,,0.8324585635359116,
362,8.708724825563346,,0.8325966850828729,,,,,,8.764226397080698,,0.8325966850828729,
363,8.732715803524014,,0.8324585635359116,,,,,,8.787778783293485,,0.8324585635359116,
364,8.75670678148468,,0.8325966850828729,,,,,,8.811331169506271,,0.8325966850828729,
365,8.78069775944535,,0.8325966850828729,,,,,,8.834883555719058,,0.8325966850828729,
366,8.804688737406018,,0.8324585635359116,,,,,,8.858435941931845,,0.8324585635359116,
367,8.828679715366686,,0.8324585635359116,,,,,,8.881988328144631,,0.8324585635359116,
368,8.852670693327353,,0.8324585635359116,,,,,,8.905540714357418,,0.8324585635359116,
369,8.876661671288021,,0.8323204419889503,,,,,,8.929093100570205,,0.8323204419889503,
370,8.90065264924869,,0.8324585635359116,,,,,,8.952645486782991,,0.8324585635359116,
371,8.924643627209358,,0.8324585635359116,,,,,,8.976197872995778,,0.8324585635359116,
372,8.948634605170026,,0.8323204419889503,,,,,,8.999750259208565,,0.8323204419889503,
373,8.972625583130693,,0.8324585635359116,,,,,,9.023302622410664,,0.8324585635359116,
374,8.996616561091361,,0.8323204419889503,,,,,,9.046855008623451,,0.8323204419889503,
375,9.02060753905203,,0.8324585635359116,,,,,,9.070407394836238,,0.8324585635359116,
376,9.044598517012698,,0.8324585635359116,,,,,,9.093959781049024,,0.8324585635359116,
377,9.068589494973365,,0.8324585635359116,,,,,,9.117512167261811,,0.8324585635359116,
378,9.092580472934033,,0.8324585635359116,,,,,,9.141064553474598,,0.8324585635359116,
379,9.116571450894703,,0.8324585635359116,,,,,,9.164616939687383,,0.8324585635359116,
380,9.140562428855372,,0.8324585635359116,,,,,,9.188169325900168,,0.8324585635359116,
381,9.16455340681604,,0.8324585635359116,,,,,,9.211721712112954,,0.8324585635359116,
382,9.18854438477671,,0.8321823204419889,,,,,,9.235274098325739,,0.8321823204419889,
383,9.212535362737379,,0.8323204419889503,,,,,,9.258826484538526,,0.8323204419889503,
384,9.236526340698047,,0.8324585635359116,,,,,,9.282378847740626,,0.8324585635359116,
385,9.260517318658717,,0.8324585635359116,,,,,,9.30593123395341,,0.8324585635359116,
386,9.284508296619386,,0.8323204419889503,,,,,,9.329483620166197,,0.8323204419889503,
387,9.308499274580054,,0.8324585635359116,,,,,,9.353036006378982,,0.8324585635359116,
388,9.332490252540724,,0.8325966850828729,,,,,,9.376588392591769,,0.8325966850828729,
389,9.356481230501393,,0.8325966850828729,,,,,,9.400140778804554,,0.8325966850828729,
390,9.380472208462061,,0.8324585635359116,,,,,,9.423693165017339,,0.8324585635359116,
391,9.404463186422731,,0.8323204419889503,,,,,,9.447245551230125,,0.8323204419889503,
392,9.4284541643834,,0.8324585635359116,,,,,,9.47079793744291,,0.8324585635359116,
393,9.452445142344068,,0.8324585635359116,,,,,,9.494350323655697,,0.8324585635359116,
394,9.476436120304738,,0.8324585635359116,,,,,,9.517902709868482,,0.8324585635359116,
395,9.500427098265407,,0.8324585635359116,,,,,,9.541455073070582,,0.8324585635359116,
396,9.524418076226075,,0.8324585635359116,,,,,,9.565007459283368,,0.8324585635359116,
397,9.548409054186745,,0.8324585635359116,,,,,,9.588559845496153,,0.8324585635359116,
398,9.572400032147414,,0.8324585635359116,,,,,,9.61211223170894,,0.8324585635359116,
399,9.596391010108082,,0.8321823204419889,,,,,,9.635664617921725,,0.8321823204419889,
400,9.620381988068752,,0.8321823204419889,,,,,,9.65921700413451,,0.8321823204419889,
401,9.64437296602942,,0.8321823204419889,,,,,,9.682769390347296,,0.8321823204419889,
402,9.66836394399009,,0.8319060773480663,,,,,,9.706321776560081,,0.8319060773480663,
403,9.69235492195076,,0.8319060773480663,,,,,,9.729874162772866,,0.8319060773480663,
404,9.716345899911428,,0.8320441988950277,,,,,,9.753426548985653,,0.8320441988950277,
405,9.740336877872098,,0.831767955801105,,,,,,9.776978935198438,,0.831767955801105,
406,9.764327855832766,,0.831767955801105,,,,,,9.80053129840054,,0.831767955801105,
407,9.788318833793435,,0.831767955801105,,,,,,9.824083684613324,,0.831767955801105,
408,9.812309811754105,,0.831767955801105,,,,,,9.847636070826109,,0.831767955801105,
409,9.836300789714773,,0.8319060773480663,,,,,,9.871188457038896,,0.8319060773480663,
410,9.860291767675442,,0.8319060773480663,,,,,,9.89474084325168,,0.8319060773480663,
411,9.884282745636112,,0.8319060773480663,,,,,,9.918293229464467,,0.8319060773480663,
412,9.90827372359678,,0.8319060773480663,,,,,,9.941845615677252,,0.8319060773480663,
413,9.932264701557449,,0.831767955801105,,,,,,9.965398001890037,,0.831767955801105,
414,9.956255679518119,,0.831767955801105,,,,,,9.988950388102824,,0.831767955801105,
415,9.980246657478787,,0.831767955801105,,,,,,10.012502774315609,,0.831767955801105,
416,10.004237635439456,,0.8319060773480663,,,,,,10.036055160528395,,0.8319060773480663,
417,10.028228613400126,,0.8319060773480663,,,,,,10.05960754674118,,0.8319060773480663,
418,10.052219591360794,,0.8319060773480663,,,,,,10.08315990994328,,0.8319060773480663,
419,10.076210569321463,,0.8319060773480663,,,,,,10.106712296156067,,0.8319060773480663,
420,10.100201547282133,,0.8319060773480663,,,,,,10.130264682368852,,0.8319060773480663,
421,10.124192525242801,,0.831767955801105,,,,,,10.153817068581638,,0.831767955801105,
422,10.14818350320347,,0.8319060773480663,,,,,,10.177369454794423,,0.8319060773480663,
423,10.17217448116414,,0.8319060773480663,,,,,,10.200921841007208,,0.8319060773480663,
424,10.196165459124808,,0.8319060773480663,,,,,,10.224474227219995,,0.8319060773480663,
425,10.220156437085478,,0.8319060773480663,,,,,,10.24802661343278,,0.8319060773480663,
426,10.244147415046147,,0.831767955801105,,,,,,10.271578999645566,,0.831767955801105,
427,10.268138381396216,,0.8319060773480663,,,,,,10.295131385858351,,0.8319060773480663,
428,10.292129359356885,,0.8320441988950277,,,,,,10.318683772071136,,0.8320441988950277,
429,10.316120337317555,,0.8321823204419889,,,,,,10.342236135273238,,0.8321823204419889,
430,10.340111315278223,,0.8321823204419889,,,,,,10.365788521486023,,0.8321823204419889,
431,10.364102293238892,,0.8321823204419889,,,,,,10.38934090769881,,0.8321823204419889,
432,10.388093271199562,,0.8320441988950277,,,,,,10.412893293911594,,0.8320441988950277,
433,10.41208424916023,,0.8323204419889503,,,,,,10.436445680124379,,0.8323204419889503,
434,10.436075227120899,,0.8324585635359116,,,,,,10.459998066337166,,0.8324585635359116,
435,10.460066205081569,,0.8325966850828729,,,,,,10.48355045254995,,0.8325966850828729,
436,10.484057183042237,,0.8325966850828729,,,,,,10.507102838762735,,0.8325966850828729,
437,10.508048161002906,,0.8325966850828729,,,,,,10.530655224975522,,0.8325966850828729,
438,10.532039138963576,,0.8325966850828729,,,,,,10.554207611188307,,0.8325966850828729,
439,10.556030116924244,,0.8325966850828729,,,,,,10.577759997401094,,0.8325966850828729,
440,10.580021094884913,,0.8325966850828729,,,,,,10.601312360603194,,0.8325966850828729,
441,10.604012061234982,,0.8325966850828729,,,,,,10.624864746815978,,0.8325966850828729,
442,10.628003039195653,,0.8327348066298342,,,,,,10.648417133028765,,0.8327348066298342,
443,10.651994017156321,,0.8324585635359116,,,,,,10.67196951924155,,0.8324585635359116,
444,10.67598499511699,,0.8324585635359116,,,,,,10.695521905454337,,0.8324585635359116,
445,10.69997597307766,,0.8324585635359116,,,,,,10.719074291667122,,0.8324585635359116,
446,10.723966951038328,,0.8325966850828729,,,,,,10.742626677879906,,0.8325966850828729,
447,10.747957928998998,,0.8327348066298342,,,,,,10.766179064092693,,0.8327348066298342,
448,10.771948906959667,,0.8327348066298342,,,,,,10.789731450305478,,0.8327348066298342,
449,10.795939884920335,,0.8325966850828729,,,,,,10.813283836518265,,0.8325966850828729,
450,10.819930862881005,,0.8325966850828729,,,,,,10.83683622273105,,0.8325966850828729,
451,10.843921840841674,,0.8325966850828729,,,,,,10.86038858593315,,0.8325966850828729,
452,10.867912818802342,,0.8325966850828729,,,,,,10.883940972145936,,0.8325966850828729,
453,10.891903796763012,,0.8325966850828729,,,,,,10.907493358358721,,0.8325966850828729,
454,10.915894763113082,,0.8325966850828729,,,,,,10.931045744571508,,0.8325966850828729,
455,10.93988574107375,,0.8324585635359116,,,,,,10.954598130784293,,0.8324585635359116,
456,10.963876719034419,,0.8324585635359116,,,,,,10.978150516997077,,0.8324585635359116,
457,10.987867696995089,,0.8325966850828729,,,,,,11.001702903209864,,0.8325966850828729,
458,11.011858674955757,,0.8325966850828729,,,,,,11.025255289422649,,0.8325966850828729,
459,11.035849652916426,,0.8325966850828729,,,,,,11.048807675635436,,0.8325966850828729,
460,11.059840630877096,,0.8325966850828729,,,,,,11.07236006184822,,0.8325966850828729,
461,11.083831608837764,,0.8324585635359116,,,,,,11.095912448061005,,0.8324585635359116,
462,11.107822586798433,,0.8325966850828729,,,,,,11.119464834273792,,0.8325966850828729,
463,11.131813564759103,,0.8324585635359116,,,,,,11.143017197475892,,0.8324585635359116,
464,11.155804542719771,,0.8325966850828729,,,,,,11.166569583688679,,0.8325966850828729,
465,11.17979552068044,,0.8325966850828729,,,,,,11.190121969901464,,0.8325966850828729,
466,11.20378648703051,,0.8325966850828729,,,,,,11.213674356114248,,0.8325966850828729,
467,11.22777746499118,,0.8327348066298342,,,,,,11.237226742327035,,0.8327348066298342,
468,11.251768442951848,,0.8327348066298342,,,,,,11.26077912853982,,0.8327348066298342,
469,11.275759420912518,,0.8325966850828729,,,,,,11.284331514752607,,0.8325966850828729,
470,11.299750398873186,,0.8325966850828729,,,,,,11.307883900965392,,0.8325966850828729,
471,11.323741376833855,,0.8325966850828729,,,,,,11.331436287178176,,0.8325966850828729,
472,11.347732354794525,,0.8325966850828729,,,,,,11.354988673390963,,0.8325966850828729,
473,11.371723332755193,,0.8324585635359116,,,,,,11.378541059603748,,0.8324585635359116,
474,11.395714310715862,,0.8324585635359116,,,,,,11.402093422805848,,0.8324585635359116,
475,11.419705288676532,,0.8324585635359116,,,,,,11.425645809018635,,0.8324585635359116,
476,11.4436962666372,,0.8325966850828729,,,,,,11.44919819523142,,0.8325966850828729,
477,11.467687244597869,,0.8324585635359116,,,,,,11.472750581444206,,0.8324585635359116,
478,11.491678222558539,,0.8323204419889503,,,,,,11.496302967656991,,0.8323204419889503,
479,11.515669200519207,,0.8323204419889503,,,,,,11.519855353869776,,0.8323204419889503,
480,11.539660178479876,,0.8320441988950277,,,,,,11.543407740082563,,0.8320441988950277,
481,11.563651156440546,,0.8323204419889503,,,,,,11.566960126295347,,0.8323204419889503,
482,11.587642134401214,,0.8323204419889503,,,,,,11.590512512508134,,0.8323204419889503,
483,11.611633112361883,,0.8323204419889503,,,,,,11.614064898720919,,0.8323204419889503,
484,11.635624090322553,,0.8323204419889503,,,,,,11.637617284933704,,0.8323204419889503,
485,11.659615068283221,,0.8323204419889503,,,,,,11.661169648135806,,0.8323204419889503,
486,11.68360604624389,,0.8323204419889503,,,,,,11.68472203434859,,0.8323204419889503,
487,11.70759702420456,,0.8323204419889503,,,,,,11.708274420561377,,0.8323204419889503,
488,11.731588002165228,,0.8323204419889503,,,,,,11.731826806774162,,0.8323204419889503,
489,11.755578968515298,,0.8323204419889503,,,,,,11.755379192986947,,0.8323204419889503,
490,11.779569946475966,,0.8324585635359116,,,,,,11.778931579199734,,0.8324585635359116,
491,11.803560924436637,,0.8324585635359116,,,,,,11.802483965412518,,0.8324585635359116,
492,11.827551902397305,,0.8325966850828729,,,,,,11.826036351625305,,0.8325966850828729,
493,11.851542880357975,,0.8324585635359116,,,,,,11.84958873783809,,0.8324585635359116,
494,11.875533858318644,,0.8325966850828729,,,,,,11.873141124050875,,0.8325966850828729,
495,11.899524836279312,,0.8323204419889503,,,,,,11.896693510263662,,0.8323204419889503,
496,11.923515814239982,,0.8320441988950277,,,,,,11.920245873465761,,0.8320441988950277,
497,11.94750679220065,,0.8320441988950277,,,,,,11.943798259678548,,0.8320441988950277,
498,11.971497770161319,,0.8319060773480663,,,,,,11.967350645891333,,0.8319060773480663,
499,11.99548874812199,,0.8319060773480663,,,,,,11.990903032104118,,0.8319060773480663,
500,12.019479726082658,,0.8319060773480663,,,,,,12.014455418316905,,0.8319060773480663,
501,12.043470704043326,,0.831767955801105,,,,,,12.03800780452969,,0.831767955801105,
502,12.067461682003996,,0.8316298342541436,,,,,,12.061560190742476,,0.8316298342541436,
503,12.091452659964665,,0.8316298342541436,,,,,,12.085112576955261,,0.8316298342541436,
504,12.115443637925333,,0.8314917127071824,,,,,,12.108664963168046,,0.8314917127071824,
505,12.139434615886003,,0.8314917127071824,,,,,,12.132217349380833,,0.8314917127071824,
506,12.163425593846672,,0.831353591160221,,,,,,12.155769735593617,,0.831353591160221,
507,12.18741657180734,,0.8314917127071824,,,,,,12.179322121806402,,0.8314917127071824,
508,12.21140754976801,,0.831353591160221,,,,,,12.202874485008504,,0.831353591160221,
509,12.235398527728679,,0.831353591160221,,,,,,12.226426871221289,,0.831353591160221,
510,12.259389505689347,,0.831353591160221,,,,,,12.249979257434076,,0.831353591160221,
511,12.283380483650017,,0.8312154696132596,,,,,,12.27353164364686,,0.8312154696132596,
512,12.307371450000087,,0.8312154696132596,,,,,,12.297084029859645,,0.8312154696132596,
513,12.331362427960755,,0.8312154696132596,,,,,,12.320636416072432,,0.8312154696132596,
514,12.355353405921424,,0.8312154696132596,,,,,,12.344188802285217,,0.8312154696132596,
515,12.379344383882094,,0.8310773480662983,,,,,,12.367741188498004,,0.8310773480662983,
516,12.403335361842762,,0.8310773480662983,,,,,,12.391293574710788,,0.8310773480662983,
517,12.427326339803432,,0.831353591160221,,,,,,12.414845960923573,,0.831353591160221,
518,12.4513173177641,,0.8314917127071824,,,,,,12.43839834713636,,0.8314917127071824,
519,12.47530829572477,,0.8314917127071824,,,,,,12.46195071033846,,0.8314917127071824,
520,12.49929927368544,,0.831353591160221,,,,,,12.485503096551247,,0.831353591160221,
521,12.523290251646108,,0.8312154696132596,,,,,,12.509055482764031,,0.8312154696132596,
522,12.547281229606776,,0.8312154696132596,,,,,,12.532607868976816,,0.8312154696132596,
523,12.571272195956846,,0.8312154696132596,,,,,,12.556160255189603,,0.8312154696132596,
524,12.595263173917516,,0.8310773480662983,,,,,,12.579712641402388,,0.8310773480662983,
525,12.619254151878184,,0.8310773480662983,,,,,,12.603265027615175,,0.8310773480662983,
526,12.643245129838853,,0.8312154696132596,,,,,,12.62681741382796,,0.8312154696132596,
527,12.667236107799523,,0.8310773480662983,,,,,,12.650369800040744,,0.8310773480662983,
528,12.691227085760191,,0.830939226519337,,,,,,12.673922186253531,,0.830939226519337,
529,12.71521806372086,,0.830939226519337,,,,,,12.697474572466316,,0.830939226519337,
530,12.73920904168153,,0.830939226519337,,,,,,12.721026935668418,,0.830939226519337,
531,12.763200019642198,,0.830939226519337,,,,,,12.744579321881202,,0.830939226519337,
532,12.787190997602867,,0.830939226519337,,,,,,12.768131708093987,,0.830939226519337,
533,12.811181975563537,,0.830939226519337,,,,,,12.791684094306774,,0.830939226519337,
534,12.835172941913607,,0.830939226519337,,,,,,12.815236480519559,,0.830939226519337,
535,12.859163919874275,,0.8308011049723757,,,,,,12.838788866732346,,0.8308011049723757,
536,12.883154897834943,,0.8308011049723757,,,,,,12.86234125294513,,0.8308011049723757,
537,12.907145875795614,,0.830939226519337,,,,,,12.885893639157915,,0.830939226519337,
538,12.931136853756282,,0.8312154696132596,,,,,,12.909446025370702,,0.8312154696132596,
539,12.955127831716952,,0.8312154696132596,,,,,,12.932998411583487,,0.8312154696132596,
540,12.97911880967762,,0.8310773480662983,,,,,,12.956550797796272,,0.8310773480662983,
541,13.003109787638289,,0.8310773480662983,,,,,,12.980103160998373,,0.8310773480662983,
542,13.02710076559896,,0.831353591160221,,,,,,13.003655547211158,,0.831353591160221,
543,13.051091743559628,,0.831353591160221,,,,,,13.027207933423945,,0.831353591160221,
544,13.075082721520296,,0.831353591160221,,,,,,13.05076031963673,,0.831353591160221,
545,13.099073699480966,,0.831353591160221,,,,,,13.074312705849515,,0.831353591160221,
546,13.123064677441635,,0.8314917127071824,,,,,,13.097865092062301,,0.8314917127071824,
547,13.147055655402303,,0.8314917127071824,,,,,,13.121417478275086,,0.8314917127071824,
548,13.171046633362973,,0.8314917127071824,,,,,,13.144969864487873,,0.8314917127071824,
549,13.195037611323642,,0.8314917127071824,,,,,,13.168522250700658,,0.8314917127071824,
550,13.21902858928431,,0.8316298342541436,,,,,,13.192074636913443,,0.8316298342541436,
551,13.24301956724498,,0.8316298342541436,,,,,,13.21562702312623,,0.8316298342541436,
552,13.267010545205649,,0.8314917127071824,,,,,,13.239179409339014,,0.8314917127071824,
553,13.291001523166317,,0.8314917127071824,,,,,,13.262731772541116,,0.8314917127071824,
554,13.314992501126987,,0.8314917127071824,,,,,,13.286284158753901,,0.8314917127071824,
555,13.338983479087656,,0.8314917127071824,,,,,,13.309836544966686,,0.8314917127071824,
556,13.362974457048324,,0.8312154696132596,,,,,,13.333388931179472,,0.8312154696132596,
557,13.386965435008994,,0.8312154696132596,,,,,,13.356941317392257,,0.8312154696132596,
558,13.410956412969663,,0.8312154696132596,,,,,,13.380493703605044,,0.8312154696132596,
559,13.434947390930331,,0.8312154696132596,,,,,,13.404046089817829,,0.8312154696132596,
560,13.458938368891001,,0.8310773480662983,,,,,,13.427598476030614,,0.8310773480662983,
561,13.48292934685167,,0.8310773480662983,,,,,,13.4511508622434,,0.8310773480662983,
562,13.50692032481234,,0.8310773480662983,,,,,,13.474703248456185,,0.8310773480662983,
563,13.530911302773008,,0.8312154696132596,,,,,,13.498255634668972,,0.8312154696132596,
564,13.554902280733677,,0.831353591160221,,,,,,13.521807997871072,,0.831353591160221,
565,13.578893258694347,,0.831353591160221,,,,,,13.545360384083857,,0.831353591160221,
566,13.602884236655015,,0.831353591160221,,,,,,13.568912770296643,,0.831353591160221,
567,13.626875214615684,,0.831353591160221,,,,,,13.592465156509428,,0.831353591160221,
568,13.650866192576354,,0.831353591160221,,,,,,13.616017542722215,,0.831353591160221,
569,13.674857170537022,,0.831353591160221,,,,,,13.639569928935,,0.831353591160221,
570,13.69884814849769,,0.831353591160221,,,,,,13.663122315147785,,0.831353591160221,
571,13.72283912645836,,0.831353591160221,,,,,,13.686674701360571,,0.831353591160221,
572,13.746830104419029,,0.831353591160221,,,,,,13.710227087573356,,0.831353591160221,
573,13.770821082379697,,0.8312154696132596,,,,,,13.733779473786143,,0.8312154696132596,
574,13.794812060340368,,0.8312154696132596,,,,,,13.757331859998928,,0.8312154696132596,
575,13.818803038301036,,0.8310773480662983,,,,,,13.780884223201028,,0.8310773480662983,
576,13.842794016261704,,0.8310773480662983,,,,,,13.804436609413814,,0.8310773480662983,
577,13.866784994222375,,0.8312154696132596,,,,,,13.8279889956266,,0.8312154696132596,
578,13.890775972183043,,0.8310773480662983,,,,,,13.851541381839384,,0.8310773480662983,
579,13.914766950143711,,0.831353591160221,,,,,,13.87509376805217,,0.831353591160221,
580,13.938757928104382,,0.8314917127071824,,,,,,13.898646154264956,,0.8314917127071824,
581,13.96274890606505,,0.8316298342541436,,,,,,13.922198540477742,,0.8316298342541436,
582,13.986739884025718,,0.8314917127071824,,,,,,13.945750926690527,,0.8314917127071824,
583,14.010730861986389,,0.8314917127071824,,,,,,13.969303312903312,,0.8314917127071824,
584,14.034721839947057,,0.8314917127071824,,,,,,13.992855699116099,,0.8314917127071824,
585,14.058712817907725,,0.8314917127071824,,,,,,14.016408085328884,,0.8314917127071824,
586,14.082703795868396,,0.8314917127071824,,,,,,14.039960448530985,,0.8314917127071824,
587,14.106694773829064,,0.8314917127071824,,,,,,14.06351283474377,,0.8314917127071824,
588,14.130685751789734,,0.8314917127071824,,,,,,14.087065220956555,,0.8314917127071824,
589,14.154676729750403,,0.831353591160221,,,,,,14.110617607169342,,0.831353591160221,
590,14.178667707711071,,0.831353591160221,,,,,,14.134169993382127,,0.831353591160221,
591,14.202658685671741,,0.831353591160221,,,,,,14.157722379594913,,0.831353591160221,
592,14.22664966363241,,0.831353591160221,,,,,,14.181274765807698,,0.831353591160221,
593,14.250640641593078,,0.831353591160221,,,,,,14.204827152020483,,0.831353591160221,
594,14.274631619553748,,0.831353591160221,,,,,,14.22837953823327,,0.831353591160221,
595,14.298622597514417,,0.831353591160221,,,,,,14.251931924446055,,0.831353591160221,
596,14.322613575475085,,0.8312154696132596,,,,,,14.275484310658841,,0.8312154696132596,
597,14.346604553435755,,0.8312154696132596,,,,,,14.299036696871626,,0.8312154696132596,
598,14.370595531396424,,0.8314917127071824,,,,,,14.322589060073726,,0.8314917127071824,
599,14.394586509357092,,0.8314917127071824,,,,,,14.346141446286513,,0.8314917127071824,
600,14.418577487317762,,0.8314917127071824,,,,,,14.369693832499298,,0.8314917127071824,
601,14.44256846527843,,0.8314917127071824,,,,,,14.393246218712084,,0.8314917127071824,
602,14.466559443239099,,0.8314917127071824,,,,,,14.41679860492487,,0.8314917127071824,
603,14.490550421199769,,0.8316298342541436,,,,,,14.440350991137654,,0.8316298342541436,
604,14.514541399160438,,0.8314917127071824,,,,,,14.46390337735044,,0.8314917127071824,
605,14.538532377121106,,0.8314917127071824,,,,,,14.487455763563226,,0.8314917127071824,
606,14.562523355081776,,0.8314917127071824,,,,,,14.511008149776012,,0.8314917127071824,
607,14.586514333042444,,0.8314917127071824,,,,,,14.534560535988797,,0.8314917127071824,
608,14.610505311003113,,0.8314917127071824,,,,,,14.558112922201582,,0.8314917127071824,
609,14.634496288963783,,0.8314917127071824,,,,,,14.581665285403684,,0.8314917127071824,
610,14.658487266924451,,0.8314917127071824,,,,,,14.605217671616469,,0.8314917127071824,
611,14.68247824488512,,0.8314917127071824,,,,,,14.628770057829255,,0.8314917127071824,
612,14.70646922284579,,0.8314917127071824,,,,,,14.65232244404204,,0.8314917127071824,
613,14.730460200806458,,0.8314917127071824,,,,,,14.675874830254825,,0.8314917127071824,
614,14.754451178767129,,0.8314917127071824,,,,,,14.699427216467612,,0.8314917127071824,
615,14.778442156727797,,0.831353591160221,,,,,,14.722979602680397,,0.831353591160221,
616,14.802433134688465,,0.831353591160221,,,,,,14.746531988893182,,0.831353591160221,
617,14.826424112649136,,0.831353591160221,,,,,,14.770084375105968,,0.831353591160221,
618,14.850415090609804,,0.8316298342541436,,,,,,14.793636761318753,,0.8316298342541436,
619,14.874406068570472,,0.8316298342541436,,,,,,14.81718914753154,,0.8316298342541436,
620,14.898397046531143,,0.8316298342541436,,,,,,14.84074151073364,,0.8316298342541436,
621,14.922388024491811,,0.8316298342541436,,,,,,14.864293896946425,,0.8316298342541436,
622,14.94637900245248,,0.8316298342541436,,,,,,14.887846283159211,,0.8316298342541436,
623,14.97036998041315,,0.8316298342541436,,,,,,14.911398669371996,,0.8316298342541436,
624,14.994360958373818,,0.8316298342541436,,,,,,14.934951055584783,,0.8316298342541436,
625,15.018351936334486,,0.8316298342541436,,,,,,14.958503441797568,,0.8316298342541436,
626,15.042342914295157,,0.8316298342541436,,,,,,14.982055828010353,,0.8316298342541436,
627,15.066333892255825,,0.8316298342541436,,,,,,15.00560821422314,,0.8316298342541436,
628,15.090324870216493,,0.8316298342541436,,,,,,15.029160600435924,,0.8316298342541436,
629,15.114315848177164,,0.831767955801105,,,,,,15.05271298664871,,0.831767955801105,
630,15.138306826137832,,0.831767955801105,,,,,,15.076265372861496,,0.831767955801105,
631,15.1622978040985,,0.831767955801105,,,,,,15.099817736063596,,0.831767955801105,
632,15.18628878205917,,0.831767955801105,,,,,,15.123370122276382,,0.831767955801105,
633,15.210279760019839,,0.831767955801105,,,,,,15.146922508489167,,0.831767955801105,
634,15.234270737980507,,0.831767955801105,,,,,,15.170474894701954,,0.831767955801105,
635,15.258261715941178,,0.8316298342541436,,,,,,15.194027280914739,,0.8316298342541436,
636,15.282252693901846,,0.8316298342541436,,,,,,15.217579667127524,,0.8316298342541436,
637,15.306243671862516,,0.8316298342541436,,,,,,15.24113205334031,,0.8316298342541436,
638,15.330234649823185,,0.8314917127071824,,,,,,15.264684439553095,,0.8314917127071824,
639,15.354225627783853,,0.831353591160221,,,,,,15.288236825765882,,0.831353591160221,
640,15.378216605744523,,0.831353591160221,,,,,,15.311789211978667,,0.831353591160221,
641,15.402207583705191,,0.831353591160221,,,,,,15.335341598191452,,0.831353591160221,
642,15.42619856166586,,0.8312154696132596,,,,,,15.358893984404238,,0.8312154696132596,
643,15.45018953962653,,0.831353591160221,,,,,,15.382446347606338,,0.831353591160221,
644,15.474180517587198,,0.831353591160221,,,,,,15.405998733819125,,0.831353591160221,
645,15.498171495547867,,0.831353591160221,,,,,,15.42955112003191,,0.831353591160221,
646,15.522162473508537,,0.831353591160221,,,,,,15.453103506244695,,0.831353591160221,
647,15.546153451469205,,0.831353591160221,,,,,,15.476655892457481,,0.831353591160221,
648,15.570144429429874,,0.831353591160221,,,,,,15.500208278670266,,0.831353591160221,
649,15.594135407390544,,0.831353591160221,,,,,,15.523760664883051,,0.831353591160221,
650,15.618126385351212,,0.8312154696132596,,,,,,15.547313051095838,,0.8312154696132596,
651,15.64211736331188,,0.8312154696132596,,,,,,15.570865437308623,,0.8312154696132596,
652,15.666108341272551,,0.8312154696132596,,,,,,15.59441782352141,,0.8312154696132596,
653,15.69009931923322,,0.8310773480662983,,,,,,15.617970209734194,,0.8310773480662983,
654,15.714090297193888,,0.830939226519337,,,,,,15.641522572936294,,0.830939226519337,
655,15.738081275154558,,0.8306629834254143,,,,,,15.66507495914908,,0.8306629834254143,
656,15.762072253115226,,0.8306629834254143,,,,,,15.688627345361866,,0.8306629834254143,
657,15.786063231075895,,0.8308011049723757,,,,,,15.712179731574652,,0.8308011049723757,
658,15.810054209036565,,0.8308011049723757,,,,,,15.735732117787437,,0.8308011049723757,
659,15.834045186997233,,0.8308011049723757,,,,,,15.759284504000222,,0.8308011049723757,
660,15.858036164957902,,0.8308011049723757,,,,,,15.782836890213009,,0.8308011049723757,
661,15.882027142918572,,0.8308011049723757,,,,,,15.806389276425794,,0.8308011049723757,
662,15.90601812087924,,0.8308011049723757,,,,,,15.82994166263858,,0.8308011049723757,
663,15.93000909883991,,0.8308011049723757,,,,,,15.853494048851365,,0.8308011049723757,
664,15.954000076800579,,0.830939226519337,,,,,,15.87704643506415,,0.830939226519337,
665,15.977991054761247,,0.8308011049723757,,,,,,15.900598798266252,,0.8308011049723757,
666,16.001982032721916,,0.8306629834254143,,,,,,15.924151184479037,,0.8306629834254143,
667,16.025973010682584,,0.8305248618784531,,,,,,15.947703570691823,,0.8305248618784531,
668,16.049963977032654,,0.8305248618784531,,,,,,15.971255956904608,,0.8305248618784531,
669,16.073954954993326,,0.8303867403314917,,,,,,15.994808343117393,,0.8303867403314917,
670,16.097945932953994,,0.8302486187845304,,,,,,16.01836072933018,,0.8302486187845304,
671,16.121936910914663,,0.8303867403314917,,,,,,16.041913115542965,,0.8303867403314917,
672,16.14592788887533,,0.8303867403314917,,,,,,16.06546550175575,,0.8303867403314917,
673,16.169918866836,,0.8305248618784531,,,,,,16.089017887968534,,0.8305248618784531,
674,16.19390984479667,,0.8302486187845304,,,,,,16.112570274181323,,0.8302486187845304,
675,16.21790082275734,,0.8302486187845304,,,,,,16.136122660394108,,0.8302486187845304,
676,16.241891800718008,,0.8299723756906078,,,,,,16.159675023596208,,0.8299723756906078,
677,16.265882778678677,,0.8299723756906078,,,,,,16.183227409808993,,0.8299723756906078,
678,16.289873756639345,,0.8299723756906078,,,,,,16.206779796021777,,0.8299723756906078,
679,16.313864734600013,,0.8298342541436464,,,,,,16.230332182234566,,0.8298342541436464,
680,16.337855712560685,,0.8298342541436464,,,,,,16.25388456844735,,0.8298342541436464,
681,16.361846690521354,,0.8298342541436464,,,,,,16.277436954660136,,0.8298342541436464,
682,16.385837668482022,,0.8296961325966851,,,,,,16.30098934087292,,0.8296961325966851,
683,16.409828634832092,,0.8298342541436464,,,,,,16.324541727085705,,0.8298342541436464,
684,16.43381961279276,,0.8298342541436464,,,,,,16.348094113298494,,0.8298342541436464,
685,16.45781059075343,,0.8298342541436464,,,,,,16.37164649951128,,0.8298342541436464,
686,16.481801568714097,,0.8298342541436464,,,,,,16.395198885724064,,0.8298342541436464,
687,16.50579254667477,,0.8299723756906078,,,,,,16.418751248926164,,0.8299723756906078,
688,16.529783524635437,,0.8299723756906078,,,,,,16.44230363513895,,0.8299723756906078,
689,16.553774502596106,,0.8299723756906078,,,,,,16.465856021351737,,0.8299723756906078,
690,16.577765480556774,,0.8302486187845304,,,,,,16.48940840756452,,0.8302486187845304,
691,16.601756458517443,,0.8302486187845304,,,,,,16.512960793777307,,0.8302486187845304,
692,16.62574743647811,,0.8302486187845304,,,,,,16.53651317999009,,0.8302486187845304,
693,16.649738414438783,,0.8303867403314917,,,,,,16.560065566202876,,0.8303867403314917,
694,16.67372939239945,,0.8306629834254143,,,,,,16.583617952415665,,0.8306629834254143,
695,16.69772037036012,,0.8306629834254143,,,,,,16.60717033862845,,0.8306629834254143,
696,16.72171133671019,,0.8308011049723757,,,,,,16.630722724841235,,0.8308011049723757,
697,16.745702314670858,,0.8308011049723757,,,,,,16.65427511105402,,0.8308011049723757,
698,16.769693292631526,,0.8308011049723757,,,,,,16.677827497266804,,0.8308011049723757,
699,16.7936842705922,,0.8308011049723757,,,,,,16.701379860468908,,0.8308011049723757,
700,16.817675248552867,,0.8308011049723757,,,,,,16.724932246681693,,0.8308011049723757,
701,16.841666226513535,,0.8308011049723757,,,,,,16.748484632894478,,0.8308011049723757,
702,16.865657204474203,,0.8308011049723757,,,,,,16.772037019107263,,0.8308011049723757,
703,16.889648182434872,,0.830939226519337,,,,,,16.795589405320047,,0.830939226519337,
704,16.91363916039554,,0.830939226519337,,,,,,16.819141791532836,,0.830939226519337,
705,16.937630138356212,,0.830939226519337,,,,,,16.84269417774562,,0.830939226519337,
706,16.96162111631688,,0.830939226519337,,,,,,16.866246563958406,,0.830939226519337,
707,16.98561209427755,,0.8310773480662983,,,,,,16.88979895017119,,0.8310773480662983,
708,17.00960306062762,,0.8310773480662983,,,,,,16.913351336383975,,0.8310773480662983,
709,17.033594038588287,,0.8312154696132596,,,,,,16.936903722596764,,0.8312154696132596,
710,17.057585016548956,,0.8310773480662983,,,,,,16.960456085798864,,0.8310773480662983,
711,17.081575994509624,,0.8310773480662983,,,,,,16.98400847201165,,0.8310773480662983,
712,17.105566972470296,,0.8310773480662983,,,,,,17.007560858224434,,0.8310773480662983,
713,17.129557950430964,,0.8308011049723757,,,,,,17.03111324443722,,0.8308011049723757,
714,17.153548928391633,,0.830939226519337,,,,,,17.054665630650007,,0.830939226519337,
715,17.1775399063523,,0.830939226519337,,,,,,17.07821801686279,,0.830939226519337,
716,17.20153088431297,,0.830939226519337,,,,,,17.101770403075577,,0.830939226519337,
717,17.225521862273638,,0.830939226519337,,,,,,17.12532278928836,,0.830939226519337,
718,17.24951284023431,,0.830939226519337,,,,,,17.148875175501146,,0.830939226519337,
719,17.27350381819498,,0.830939226519337,,,,,,17.172427561713935,,0.830939226519337,
720,17.297494784545048,,0.830939226519337,,,,,,17.19597994792672,,0.830939226519337,
721,17.321485762505716,,0.830939226519337,,,,,,17.21953231112882,,0.830939226519337,
722,17.345476740466385,,0.830939226519337,,,,,,17.243084697341605,,0.830939226519337,
723,17.369467718427053,,0.830939226519337,,,,,,17.26663708355439,,0.830939226519337,
724,17.393458696387725,,0.830939226519337,,,,,,17.290189469767178,,0.830939226519337,
725,17.417449674348394,,0.830939226519337,,,,,,17.313741855979963,,0.830939226519337,
726,17.441440652309062,,0.8308011049723757,,,,,,17.337294242192748,,0.8308011049723757,
727,17.46543163026973,,0.8308011049723757,,,,,,17.360846628405532,,0.8308011049723757,
728,17.4894226082304,,0.8308011049723757,,,,,,17.384399014618317,,0.8308011049723757,
729,17.513413586191067,,0.8308011049723757,,,,,,17.407951400831106,,0.8308011049723757,
730,17.53740456415174,,0.8308011049723757,,,,,,17.43150378704389,,0.8308011049723757,
731,17.561395542112407,,0.8308011049723757,,,,,,17.455056173256676,,0.8308011049723757,
732,17.585386508462477,,0.8308011049723757,,,,,,17.478608536458776,,0.8308011049723757,
733,17.609377486423146,,0.830939226519337,,,,,,17.50216092267156,,0.830939226519337,
734,17.633368464383814,,0.8310773480662983,,,,,,17.52571330888435,,0.8310773480662983,
735,17.657359442344482,,0.8310773480662983,,,,,,17.549265695097134,,0.8310773480662983,
736,17.68135042030515,,0.8310773480662983,,,,,,17.57281808130992,,0.8310773480662983,
737,17.705341398265823,,0.8310773480662983,,,,,,17.596370467522704,,0.8310773480662983,
738,17.72933237622649,,0.830939226519337,,,,,,17.61992285373549,,0.830939226519337,
739,17.75332335418716,,0.830939226519337,,,,,,17.643475239948273,,0.830939226519337,
740,17.777314332147828,,0.830939226519337,,,,,,17.66702762616106,,0.830939226519337,
741,17.801305310108496,,0.8310773480662983,,,,,,17.690580012373847,,0.8310773480662983,
742,17.82529628806917,,0.830939226519337,,,,,,17.71413239858663,,0.830939226519337,
743,17.849287254419238,,0.8310773480662983,,,,,,17.737684784799416,,0.8310773480662983,
744,17.873278232379906,,0.8310773480662983,,,,,,17.761237148001516,,0.8310773480662983,
745,17.897269210340575,,0.8310773480662983,,,,,,17.784789534214305,,0.8310773480662983,
746,17.921260188301243,,0.8308011049723757,,,,,,17.80834192042709,,0.8308011049723757,
747,17.94525116626191,,0.8308011049723757,,,,,,17.831894306639875,,0.8308011049723757,
748,17.96924214422258,,0.8308011049723757,,,,,,17.85544669285266,,0.8308011049723757,
749,17.993233122183252,,0.8308011049723757,,,,,,17.878999079065444,,0.8308011049723757,
750,18.01722410014392,,0.8308011049723757,,,,,,17.902551465278233,,0.8308011049723757,
751,18.04121507810459,,0.8308011049723757,,,,,,17.926103851491018,,0.8308011049723757,
752,18.065206056065257,,0.8306629834254143,,,,,,17.949656237703802,,0.8306629834254143,
753,18.089197034025926,,0.8306629834254143,,,,,,17.973208623916587,,0.8306629834254143,
754,18.113188011986594,,0.8306629834254143,,,,,,17.996761010129372,,0.8306629834254143,
755,18.137178989947266,,0.8308011049723757,,,,,,18.020313373331476,,0.8308011049723757,
756,18.161169967907934,,0.8308011049723757,,,,,,18.04386575954426,,0.8308011049723757,
757,18.185160945868603,,0.8306629834254143,,,,,,18.067418145757046,,0.8306629834254143,
758,18.20915192382927,,0.8306629834254143,,,,,,18.09097053196983,,0.8306629834254143,
759,18.233142901789943,,0.8306629834254143,,,,,,18.114522918182615,,0.8306629834254143,
760,18.257133879750615,,0.8308011049723757,,,,,,18.138075304395404,,0.8308011049723757,
761,18.281124857711283,,0.8306629834254143,,,,,,18.16162769060819,,0.8306629834254143,
762,18.305115835671955,,0.8306629834254143,,,,,,18.185180076820973,,0.8306629834254143,
763,18.329106813632627,,0.8306629834254143,,,,,,18.20873246303376,,0.8306629834254143,
764,18.3530977915933,,0.8306629834254143,,,,,,18.232284849246547,,0.8306629834254143,
765,18.377088769553968,,0.8306629834254143,,,,,,18.255837235459335,,0.8306629834254143,
766,18.401079735904048,,0.8306629834254143,,,,,,18.279389598661442,,0.8306629834254143,
767,18.425070713864717,,0.8306629834254143,,,,,,18.302941984874227,,0.8306629834254143,
768,18.44906169182539,,0.8308011049723757,,,,,,18.326494371087016,,0.8308011049723757,
769,18.47305266978606,,0.8308011049723757,,,,,,18.350046757299804,,0.8308011049723757,
770,18.497043647746732,,0.830939226519337,,,,,,18.373599143512592,,0.830939226519337,
771,18.5210346257074,,0.830939226519337,,,,,,18.397151529725377,,0.830939226519337,
772,18.545025603668073,,0.8310773480662983,,,,,,18.420703915938166,,0.8310773480662983,
773,18.569016581628745,,0.8310773480662983,,,,,,18.444256302150954,,0.8310773480662983,
774,18.593007559589417,,0.8310773480662983,,,,,,18.467808688363743,,0.8310773480662983,
775,18.616998537550085,,0.830939226519337,,,,,,18.49136107457653,,0.830939226519337,
776,18.640989515510757,,0.830939226519337,,,,,,18.514913460789316,,0.830939226519337,
777,18.664980481860834,,0.830939226519337,,,,,,18.538465823991423,,0.830939226519337,
778,18.688971459821506,,0.830939226519337,,,,,,18.56201821020421,,0.830939226519337,
779,18.712962437782178,,0.830939226519337,,,,,,18.585570596417,,0.830939226519337,
780,18.73695341574285,,0.830939226519337,,,,,,18.60912298262979,,0.830939226519337,
781,18.760944393703518,,0.830939226519337,,,,,,18.632675368842573,,0.830939226519337,
782,18.78493537166419,,0.830939226519337,,,,,,18.65622775505536,,0.830939226519337,
783,18.808926349624862,,0.830939226519337,,,,,,18.67978014126815,,0.830939226519337,
784,18.832917327585534,,0.830939226519337,,,,,,18.70333252748094,,0.830939226519337,
785,18.856908305546202,,0.830939226519337,,,,,,18.726884913693723,,0.830939226519337,
786,18.880899283506874,,0.8310773480662983,,,,,,18.750437299906512,,0.8310773480662983,
787,18.904890261467546,,0.8310773480662983,,,,,,18.7739896861193,,0.8310773480662983,
788,18.928881239428218,,0.8310773480662983,,,,,,18.79754207233209,,0.8310773480662983,
789,18.952872217388887,,0.830939226519337,,,,,,18.821094435534196,,0.830939226519337,
790,18.97686319534956,,0.830939226519337,,,,,,18.84464682174698,,0.830939226519337,
791,19.00085417331023,,0.830939226519337,,,,,,18.86819920795977,,0.830939226519337,
792,19.0248451512709,,0.830939226519337,,,,,,18.891751594172558,,0.830939226519337,
793,19.04883612923157,,0.8306629834254143,,,,,,18.915303980385346,,0.8306629834254143,
794,19.072827107192243,,0.8306629834254143,,,,,,18.93885636659813,,0.8306629834254143,
795,19.096818085152915,,0.8306629834254143,,,,,,18.96240875281092,,0.8306629834254143,
796,19.120809063113583,,0.8306629834254143,,,,,,18.985961139023708,,0.8306629834254143,
797,19.144800041074255,,0.8306629834254143,,,,,,19.009513525236496,,0.8306629834254143,
798,19.168791019034927,,0.8306629834254143,,,,,,19.03306591144928,,0.8306629834254143,
799,19.1927819969956,,0.8308011049723757,,,,,,19.05661829766207,,0.8308011049723757,
800,19.216772974956267,,0.8306629834254143,,,,,,19.080170660864177,,0.8306629834254143,
801,19.24076395291694,,0.8306629834254143,,,,,,19.103723047076965,,0.8306629834254143,
802,19.26475493087761,,0.8305248618784531,,,,,,19.127275433289753,,0.8305248618784531,
803,19.288745908838283,,0.8305248618784531,,,,,,19.15082781950254,,0.8305248618784531,
804,19.31273688679895,,0.8306629834254143,,,,,,19.174380205715327,,0.8306629834254143,
805,19.336727864759624,,0.8306629834254143,,,,,,19.197932591928115,,0.8306629834254143,
806,19.360718842720296,,0.8306629834254143,,,,,,19.221484978140904,,0.8306629834254143,
807,19.384709820680968,,0.8306629834254143,,,,,,19.24503736435369,,0.8306629834254143,
808,19.408700798641636,,0.8306629834254143,,,,,,19.268589750566477,,0.8306629834254143,
809,19.432691776602308,,0.8306629834254143,,,,,,19.292142136779265,,0.8306629834254143,
810,19.45668275456298,,0.8306629834254143,,,,,,19.315694522992054,,0.8306629834254143,
811,19.480673732523652,,0.8306629834254143,,,,,,19.33924688619416,,0.8306629834254143,
812,19.50466471048432,,0.8306629834254143,,,,,,19.362799272406946,,0.8306629834254143,
813,19.528655688444992,,0.8306629834254143,,,,,,19.386351658619734,,0.8306629834254143,
814,19.552646666405664,,0.8306629834254143,,,,,,19.409904044832523,,0.8306629834254143,
815,19.576637644366336,,0.8305248618784531,,,,,,19.43345643104531,,0.8305248618784531,
816,19.600628622327005,,0.8305248618784531,,,,,,19.4570088172581,,0.8305248618784531,
817,19.624619600287676,,0.8305248618784531,,,,,,19.480561203470884,,0.8305248618784531,
818,19.64861057824835,,0.8305248618784531,,,,,,19.504113589683673,,0.8305248618784531,
819,19.67260155620902,,0.8306629834254143,,,,,,19.52766597589646,,0.8306629834254143,
820,19.69659253416969,,0.8306629834254143,,,,,,19.55121836210925,,0.8306629834254143,
821,19.72058351213036,,0.8306629834254143,,,,,,19.574770748322035,,0.8306629834254143,
822,19.744574490091033,,0.8306629834254143,,,,,,19.59832311152414,,0.8306629834254143,
823,19.7685654680517,,0.8306629834254143,,,,,,19.62187549773693,,0.8306629834254143,
824,19.792556446012373,,0.8305248618784531,,,,,,19.64542788394972,,0.8305248618784531,
825,19.816547423973045,,0.8305248618784531,,,,,,19.668980270162507,,0.8305248618784531,
826,19.840538401933717,,0.8305248618784531,,,,,,19.692532656375292,,0.8305248618784531,
827,19.864529379894385,,0.8305248618784531,,,,,,19.71608504258808,,0.8305248618784531,
828,19.888520357855057,,0.8305248618784531,,,,,,19.73963742880087,,0.8305248618784531,
829,19.91251133581573,,0.8306629834254143,,,,,,19.763189815013657,,0.8306629834254143,
830,19.9365023137764,,0.8306629834254143,,,,,,19.786742201226442,,0.8306629834254143,
831,19.96049329173707,,0.8306629834254143,,,,,,19.81029458743923,,0.8306629834254143,
832,19.98448426969774,,0.8306629834254143,,,,,,19.83384697365202,,0.8306629834254143,
833,20.008475247658414,,0.8305248618784531,,,,,,19.857399359864807,,0.8305248618784531,
834,20.032466225619086,,0.8305248618784531,,,,,,19.880951723066914,,0.8305248618784531,
835,20.056457203579754,,0.8305248618784531,,,,,,19.9045041092797,,0.8305248618784531,
836,20.080448181540426,,0.8303867403314917,,,,,,19.928056495492488,,0.8303867403314917,
837,20.104439159501098,,0.8303867403314917,,,,,,19.951608881705276,,0.8303867403314917,
838,20.12843013746177,,0.8303867403314917,,,,,,19.975161267918065,,0.8303867403314917,
839,20.152421115422438,,0.8303867403314917,,,,,,19.99871365413085,,0.8303867403314917,
840,20.17641209338311,,0.830110497237569,,,,,,20.022266040343638,,0.830110497237569,
841,20.200403071343782,,0.830110497237569,,,,,,20.045818426556426,,0.830110497237569,
842,20.224394049304454,,0.830110497237569,,,,,,20.069370812769215,,0.830110497237569,
843,20.248385027265122,,0.830110497237569,,,,,,20.092923198982,,0.830110497237569,
844,20.272376005225794,,0.830110497237569,,,,,,20.116475585194788,,0.830110497237569,
845,20.296366983186466,,0.8302486187845304,,,,,,20.140027948396895,,0.8302486187845304,
846,20.32035796114714,,0.8302486187845304,,,,,,20.163580334609684,,0.8302486187845304,
847,20.344348939107807,,0.8302486187845304,,,,,,20.187132720822472,,0.8302486187845304,
848,20.36833991706848,,0.8302486187845304,,,,,,20.210685107035257,,0.8302486187845304,
849,20.39233089502915,,0.8302486187845304,,,,,,20.234237493248045,,0.8302486187845304,
850,20.416321872989823,,0.8302486187845304,,,,,,20.257789879460834,,0.8302486187845304,
851,20.44031285095049,,0.8302486187845304,,,,,,20.281342265673622,,0.8302486187845304,
852,20.464303828911163,,0.8302486187845304,,,,,,20.304894651886407,,0.8302486187845304,
853,20.488294806871835,,0.830110497237569,,,,,,20.328447038099196,,0.830110497237569,
854,20.512285784832503,,0.830110497237569,,,,,,20.351999424311984,,0.830110497237569,
855,20.536276762793175,,0.8299723756906078,,,,,,20.375551810524772,,0.8299723756906078,
856,20.560267740753847,,0.8299723756906078,,,,,,20.39910417372688,,0.8299723756906078,
857,20.58425871871452,,0.8299723756906078,,,,,,20.422656559939664,,0.8299723756906078,
858,20.608249696675188,,0.8299723756906078,,,,,,20.446208946152453,,0.8299723756906078,
859,20.63224067463586,,0.8298342541436464,,,,,,20.46976133236524,,0.8298342541436464,
860,20.65623165259653,,0.8299723756906078,,,,,,20.49331371857803,,0.8299723756906078,
861,20.680222630557203,,0.8299723756906078,,,,,,20.516866104790818,,0.8299723756906078,
862,20.704213608517872,,0.8299723756906078,,,,,,20.540418491003603,,0.8299723756906078,
863,20.728204586478544,,0.8299723756906078,,,,,,20.56397087721639,,0.8299723756906078,
864,20.752195564439216,,0.830110497237569,,,,,,20.58752326342918,,0.830110497237569,
865,20.776186542399888,,0.830110497237569,,,,,,20.61107564964197,,0.830110497237569,
866,20.800177520360556,,0.830110497237569,,,,,,20.634628035854753,,0.830110497237569,
867,20.824168498321228,,0.830110497237569,,,,,,20.65818039905686,,0.830110497237569,
868,20.8481594762819,,0.8299723756906078,,,,,,20.68173278526965,,0.8299723756906078,
869,20.872150454242572,,0.8299723756906078,,,,,,20.705285171482437,,0.8299723756906078,
870,20.89614143220324,,0.8296961325966851,,,,,,20.728837557695226,,0.8296961325966851,
871,20.920132410163912,,0.8298342541436464,,,,,,20.75238994390801,,0.8298342541436464,
872,20.944123388124584,,0.8298342541436464,,,,,,20.7759423301208,,0.8298342541436464,
873,20.968114366085256,,0.8298342541436464,,,,,,20.799494716333587,,0.8298342541436464,
874,20.992105344045925,,0.8298342541436464,,,,,,20.823047102546376,,0.8298342541436464,
875,21.016096322006597,,0.8299723756906078,,,,,,20.84659948875916,,0.8299723756906078,
876,21.04008729996727,,0.8298342541436464,,,,,,20.87015187497195,,0.8298342541436464,
877,21.06407827792794,,0.8298342541436464,,,,,,20.893704261184737,,0.8298342541436464,
878,21.08806925588861,,0.8299723756906078,,,,,,20.917256647397526,,0.8299723756906078,
879,21.11206023384928,,0.8299723756906078,,,,,,20.940809010599633,,0.8299723756906078,
880,21.136051211809953,,0.8299723756906078,,,,,,20.964361396812418,,0.8299723756906078,
881,21.160042189770625,,0.8299723756906078,,,,,,20.987913783025206,,0.8299723756906078,
882,21.184033167731293,,0.8299723756906078,,,,,,21.011466169237995,,0.8299723756906078,
883,21.208024145691965,,0.8299723756906078,,,,,,21.035018555450783,,0.8299723756906078,
884,21.232015123652637,,0.8296961325966851,,,,,,21.058570941663568,,0.8296961325966851,
885,21.25600610161331,,0.8296961325966851,,,,,,21.082123327876356,,0.8296961325966851,
886,21.279997079573977,,0.8296961325966851,,,,,,21.105675714089145,,0.8296961325966851,
887,21.30398805753465,,0.8296961325966851,,,,,,21.129228100301933,,0.8296961325966851,
888,21.32797903549532,,0.8296961325966851,,,,,,21.152780486514718,,0.8296961325966851,
889,21.35197001345599,,0.8295580110497237,,,,,,21.176332872727507,,0.8295580110497237,
890,21.37596099141666,,0.8294198895027625,,,,,,21.199885235929614,,0.8294198895027625,
891,21.399951969377334,,0.8294198895027625,,,,,,21.223437622142402,,0.8294198895027625,
892,21.423942947338006,,0.8294198895027625,,,,,,21.24699000835519,,0.8294198895027625,
893,21.447933925298674,,0.8294198895027625,,,,,,21.270542394567975,,0.8294198895027625,
894,21.471924903259346,,0.8294198895027625,,,,,,21.294094780780764,,0.8294198895027625,
895,21.495915881220018,,0.8292817679558011,,,,,,21.317647166993552,,0.8292817679558011,
896,21.51990685918069,,0.8292817679558011,,,,,,21.34119955320634,,0.8292817679558011,
897,21.54389783714136,,0.8292817679558011,,,,,,21.36475193941913,,0.8292817679558011,
898,21.56788881510203,,0.8292817679558011,,,,,,21.388304325631914,,0.8292817679558011,
899,21.591879793062702,,0.8292817679558011,,,,,,21.411856711844703,,0.8292817679558011,
900,21.615870771023374,,0.8292817679558011,,,,,,21.43540909805749,,0.8292817679558011,
901,21.639861748984043,,0.8291436464088398,,,,,,21.458961461259598,,0.8291436464088398,
902,21.663852726944715,,0.8291436464088398,,,,,,21.482513847472383,,0.8291436464088398,
903,21.687843704905386,,0.8291436464088398,,,,,,21.50606623368517,,0.8291436464088398,
904,21.71183468286606,,0.8291436464088398,,,,,,21.52961861989796,,0.8291436464088398,
905,21.735825660826727,,0.8291436464088398,,,,,,21.553171006110748,,0.8291436464088398,
906,21.7598166387874,,0.8290055248618785,,,,,,21.576723392323537,,0.8290055248618785,
907,21.78380761674807,,0.8288674033149172,,,,,,21.60027577853632,,0.8288674033149172,
908,21.807798583098148,,0.8288674033149172,,,,,,21.62382816474911,,0.8288674033149172,
909,21.83178956105882,,0.8288674033149172,,,,,,21.6473805509619,,0.8288674033149172,
910,21.85578053901949,,0.8288674033149172,,,,,,21.670932937174687,,0.8288674033149172,
911,21.87977151698016,,0.8288674033149172,,,,,,21.69448532338747,,0.8288674033149172,
912,21.903762494940832,,0.8288674033149172,,,,,,21.71803768658958,,0.8288674033149172,
913,21.927753472901504,,0.8288674033149172,,,,,,21.741590072802367,,0.8288674033149172,
914,21.951744450862176,,0.8288674033149172,,,,,,21.765142459015156,,0.8288674033149172,
915,21.975735428822844,,0.8285911602209944,,,,,,21.788694845227944,,0.8285911602209944,
916,21.999726406783516,,0.8285911602209944,,,,,,21.81224723144073,,0.8285911602209944,
917,22.023717384744188,,0.8285911602209944,,,,,,21.835799617653517,,0.8285911602209944,
918,22.04770836270486,,0.8284530386740332,,,,,,21.859352003866306,,0.8284530386740332,
919,22.07169934066553,,0.8284530386740332,,,,,,21.882904390079094,,0.8284530386740332,
920,22.0956903186262,,0.8284530386740332,,,,,,21.90645677629188,,0.8284530386740332,
921,22.119681296586872,,0.8284530386740332,,,,,,21.930009162504668,,0.8284530386740332,
922,22.143672274547544,,0.8284530386740332,,,,,,21.953561548717456,,0.8284530386740332,
923,22.167663252508213,,0.8284530386740332,,,,,,21.977113934930244,,0.8284530386740332,
924,22.191654230468885,,0.8284530386740332,,,,,,22.00066629813235,,0.8284530386740332,
925,22.21564519681896,,0.8284530386740332,,,,,,22.024218684345136,,0.8284530386740332,
926,22.239636174779633,,0.8285911602209944,,,,,,22.047771070557925,,0.8285911602209944,
927,22.263627152740305,,0.8285911602209944,,,,,,22.071323456770713,,0.8285911602209944,
928,22.287618130700977,,0.8285911602209944,,,,,,22.0948758429835,,0.8285911602209944,
929,22.311609108661646,,0.8285911602209944,,,,,,22.118428229196287,,0.8285911602209944,
930,22.335600086622318,,0.8287292817679558,,,,,,22.141980615409075,,0.8287292817679558,
931,22.35959106458299,,0.8287292817679558,,,,,,22.165533001621863,,0.8287292817679558,
932,22.383582042543658,,0.8285911602209944,,,,,,22.189085387834652,,0.8285911602209944,
933,22.40757302050433,,0.8285911602209944,,,,,,22.212637774047437,,0.8285911602209944,
934,22.431563998465002,,0.8285911602209944,,,,,,22.236190160260225,,0.8285911602209944,
935,22.455554976425674,,0.8287292817679558,,,,,,22.259742523462332,,0.8287292817679558,
936,22.479545954386342,,0.8285911602209944,,,,,,22.28329490967512,,0.8285911602209944,
937,22.503536932347014,,0.8284530386740332,,,,,,22.30684729588791,,0.8284530386740332,
938,22.52752789869709,,0.8285911602209944,,,,,,22.330399682100694,,0.8285911602209944,
939,22.551518876657763,,0.8284530386740332,,,,,,22.353952068313482,,0.8284530386740332,
940,22.575509854618435,,0.8284530386740332,,,,,,22.37750445452627,,0.8284530386740332,
941,22.599500832579107,,0.8283149171270718,,,,,,22.40105684073906,,0.8283149171270718,
942,22.623491810539775,,0.8283149171270718,,,,,,22.424609226951848,,0.8283149171270718,
943,22.647482788500447,,0.8283149171270718,,,,,,22.448161613164633,,0.8283149171270718,
944,22.67147376646112,,0.8283149171270718,,,,,,22.47171399937742,,0.8283149171270718,
945,22.69546474442179,,0.8283149171270718,,,,,,22.49526638559021,,0.8283149171270718,
946,22.71945572238246,,0.8283149171270718,,,,,,22.518818748792317,,0.8283149171270718,
947,22.74344670034313,,0.8283149171270718,,,,,,22.542371135005105,,0.8283149171270718,
948,22.767437678303803,,0.8283149171270718,,,,,,22.56592352121789,,0.8283149171270718,
949,22.791428656264475,,0.8284530386740332,,,,,,22.58947590743068,,0.8284530386740332,
950,22.815419634225144,,0.8284530386740332,,,,,,22.613028293643467,,0.8284530386740332,
951,22.839410600575224,,0.8285911602209944,,,,,,22.636580679856255,,0.8285911602209944,
952,22.863401578535893,,0.8285911602209944,,,,,,22.66013306606904,,0.8285911602209944,
953,22.887392556496565,,0.8285911602209944,,,,,,22.68368545228183,,0.8285911602209944,
954,22.911383534457237,,0.8284530386740332,,,,,,22.707237838494617,,0.8284530386740332,
955,22.93537451241791,,0.8283149171270718,,,,,,22.730790224707405,,0.8283149171270718,
956,22.959365490378577,,0.8284530386740332,,,,,,22.75434261092019,,0.8284530386740332,
957,22.98335646833925,,0.8283149171270718,,,,,,22.777894974122297,,0.8283149171270718,
958,23.00734744629992,,0.8285911602209944,,,,,,22.801447360335086,,0.8285911602209944,
959,23.031338424260593,,0.8284530386740332,,,,,,22.824999746547874,,0.8284530386740332,
960,23.05532940222126,,0.8284530386740332,,,,,,22.848552132760663,,0.8284530386740332,
961,23.079320380181933,,0.8284530386740332,,,,,,22.872104518973448,,0.8284530386740332,
962,23.103311358142605,,0.8283149171270718,,,,,,22.895656905186236,,0.8283149171270718,
963,23.127302324492682,,0.8283149171270718,,,,,,22.919209291399024,,0.8283149171270718,
964,23.151293302453354,,0.8284530386740332,,,,,,22.942761677611813,,0.8284530386740332,
965,23.175284280414026,,0.8284530386740332,,,,,,22.966314063824598,,0.8284530386740332,
966,23.199275258374694,,0.8281767955801105,,,,,,22.989866450037386,,0.8281767955801105,
967,23.223266236335366,,0.8280386740331491,,,,,,23.013418836250175,,0.8280386740331491,
968,23.247257214296038,,0.8280386740331491,,,,,,23.036971222462963,,0.8280386740331491,
969,23.27124819225671,,0.8277624309392265,,,,,,23.06052358566507,,0.8277624309392265,
970,23.29523917021738,,0.8277624309392265,,,,,,23.084075971877855,,0.8277624309392265,
971,23.31923014817805,,0.8277624309392265,,,,,,23.107628358090643,,0.8277624309392265,
972,23.343221126138722,,0.8277624309392265,,,,,,23.131180744303432,,0.8277624309392265,
973,23.367212104099394,,0.8274861878453039,,,,,,23.15473313051622,,0.8274861878453039,
974,23.39120307044947,,0.8273480662983426,,,,,,23.178285516729005,,0.8273480662983426,
975,23.415194048410143,,0.8272099447513812,,,,,,23.201837902941794,,0.8272099447513812,
976,23.43918502637081,,0.8270718232044199,,,,,,23.225390289154582,,0.8270718232044199,
977,23.463176004331483,,0.8269337016574586,,,,,,23.24894267536737,,0.8269337016574586,
978,23.487166982292155,,0.8267955801104973,,,,,,23.27249506158016,,0.8267955801104973,
979,23.511157960252827,,0.8266574585635359,,,,,,23.296047447792944,,0.8266574585635359,
980,23.535148938213496,,0.8267955801104973,,,,,,23.31959981099505,,0.8267955801104973,
981,23.559139916174168,,0.8267955801104973,,,,,,23.34315219720784,,0.8267955801104973,
982,23.58313089413484,,0.8267955801104973,,,,,,23.366704583420628,,0.8267955801104973,
983,23.60712187209551,,0.8267955801104973,,,,,,23.390256969633413,,0.8267955801104973,
984,23.63111285005618,,0.8267955801104973,,,,,,23.4138093558462,,0.8267955801104973,
985,23.655103828016852,,0.8267955801104973,,,,,,23.43736174205899,,0.8267955801104973,
986,23.67909479436693,,0.8266574585635359,,,,,,23.460914128271778,,0.8266574585635359,
987,23.7030857723276,,0.8266574585635359,,,,,,23.484466514484566,,0.8266574585635359,
988,23.727076750288273,,0.8266574585635359,,,,,,23.50801890069735,,0.8266574585635359,
989,23.751067728248945,,0.8265193370165745,,,,,,23.53157128691014,,0.8265193370165745,
990,23.775058706209613,,0.8265193370165745,,,,,,23.555123673122928,,0.8265193370165745,
991,23.799049684170285,,0.8265193370165745,,,,,,23.578676036325035,,0.8265193370165745,
992,23.823040662130957,,0.8263812154696133,,,,,,23.602228422537824,,0.8263812154696133,
993,23.84703164009163,,0.8263812154696133,,,,,,23.62578080875061,,0.8263812154696133,
994,23.871022618052297,,0.8263812154696133,,,,,,23.649333194963397,,0.8263812154696133,
995,23.89501359601297,,0.8263812154696133,,,,,,23.672885581176185,,0.8263812154696133,
996,23.91900457397364,,0.8262430939226519,,,,,,23.696437967388974,,0.8262430939226519,
997,23.942995540323718,,0.8262430939226519,,,,,,23.71999035360176,,0.8262430939226519,
998,23.96698651828439,,0.8262430939226519,,,,,,23.743542739814547,,0.8262430939226519,
999,23.990977496245062,,0.8262430939226519,,,,,,23.767095126027336,,0.8262430939226519,
1000,24.01496847420573,,0.8262430939226519,,,,,,23.790647512240124,,0.8262430939226519,
1001,24.038959452166402,,0.8262430939226519,,,,,,23.81419989845291,,0.8262430939226519,
1002,24.062950430127074,,0.8262430939226519,,,,,,23.837752261655016,,0.8262430939226519,
1003,24.086941408087743,,0.8259668508287292,,,,,,23.861304647867804,,0.8259668508287292,
1004,24.110932386048415,,0.8262430939226519,,,,,,23.884857034080593,,0.8262430939226519,
1005,24.134923364009087,,0.8262430939226519,,,,,,23.90840942029338,,0.8262430939226519,
1006,24.15891434196976,,0.8261049723756906,,,,,,23.931961806506166,,0.8261049723756906,
1007,24.182905319930427,,0.8261049723756906,,,,,,23.955514192718955,,0.8261049723756906,
1008,24.206896286280507,,0.8259668508287292,,,,,,23.979066578931743,,0.8259668508287292,
1009,24.230887264241176,,0.8259668508287292,,,,,,24.00261896514453,,0.8259668508287292,
1010,24.254878242201848,,0.8259668508287292,,,,,,24.026171351357316,,0.8259668508287292,
1011,24.27886922016252,,0.8259668508287292,,,,,,24.049723737570105,,0.8259668508287292,
1012,24.30286019812319,,0.8259668508287292,,,,,,24.073276123782893,,0.8259668508287292,
1013,24.32685117608386,,0.8259668508287292,,,,,,24.096828486985,,0.8259668508287292,
1014,24.350842154044532,,0.8259668508287292,,,,,,24.12038087319779,,0.8259668508287292,
1015,24.374833132005204,,0.8259668508287292,,,,,,24.143933259410574,,0.8259668508287292,
1016,24.398824109965876,,0.8259668508287292,,,,,,24.167485645623362,,0.8259668508287292,
1017,24.422815087926544,,0.8259668508287292,,,,,,24.19103803183615,,0.8259668508287292,
1018,24.446806065887216,,0.8259668508287292,,,,,,24.21459041804894,,0.8259668508287292,
1019,24.470797043847888,,0.8259668508287292,,,,,,24.238142804261724,,0.8259668508287292,
1020,24.494788010197965,,0.8259668508287292,,,,,,24.261695190474512,,0.8259668508287292,
1021,24.518778988158637,,0.8256906077348066,,,,,,24.2852475766873,,0.8256906077348066,
1022,24.54276996611931,,0.8255524861878453,,,,,,24.30879996290009,,0.8255524861878453,
1023,24.566760944079977,,0.8255524861878453,,,,,,24.332352349112877,,0.8255524861878453,
1024,24.59075192204065,,0.8255524861878453,,,,,,24.355904735325662,,0.8255524861878453,
1025,24.61474290000132,,0.8255524861878453,,,,,,24.37945709852777,,0.8255524861878453,
1026,24.638733877961993,,0.8255524861878453,,,,,,24.403009484740558,,0.8255524861878453,
1027,24.66272485592266,,0.8255524861878453,,,,,,24.426561870953346,,0.8255524861878453,
1028,24.686715833883333,,0.8255524861878453,,,,,,24.450114257166135,,0.8255524861878453,
1029,24.710706811844005,,0.8255524861878453,,,,,,24.47366664337892,,0.8255524861878453,
1030,24.734697778194082,,0.8255524861878453,,,,,,24.497219029591708,,0.8255524861878453,
1031,24.758688756154754,,0.8255524861878453,,,,,,24.520771415804496,,0.8255524861878453,
1032,24.782679734115426,,0.8255524861878453,,,,,,24.544323802017285,,0.8255524861878453,
1033,24.806670712076095,,0.8255524861878453,,,,,,24.56787618823007,,0.8255524861878453,
1034,24.830661690036766,,0.8255524861878453,,,,,,24.59142857444286,,0.8255524861878453,
1035,24.85465266799744,,0.8255524861878453,,,,,,24.614980960655647,,0.8255524861878453,
1036,24.87864364595811,,0.8255524861878453,,,,,,24.638533323857754,,0.8255524861878453,
1037,24.90263462391878,,0.8255524861878453,,,,,,24.662085710070542,,0.8255524861878453,
1038,24.92662560187945,,0.8256906077348066,,,,,,24.685638096283327,,0.8256906077348066,
1039,24.950616579840123,,0.8256906077348066,,,,,,24.709190482496115,,0.8256906077348066,
1040,24.974607557800795,,0.8256906077348066,,,,,,24.732742868708904,,0.8256906077348066,
1041,24.998598535761463,,0.8256906077348066,,,,,,24.756295254921692,,0.8256906077348066,
1042,25.022589513722135,,0.8256906077348066,,,,,,24.779847641134477,,0.8256906077348066,
1043,25.046580491682807,,0.825828729281768,,,,,,24.803400027347266,,0.825828729281768,
1044,25.07057146964348,,0.825828729281768,,,,,,24.826952413560054,,0.825828729281768,
1045,25.094562447604147,,0.825828729281768,,,,,,24.850504799772843,,0.825828729281768,
1046,25.11855342556482,,0.825828729281768,,,,,,24.874057185985627,,0.825828729281768,
1047,25.14254440352549,,0.8259668508287292,,,,,,24.897609549187735,,0.8259668508287292,
1048,25.166535381486163,,0.8261049723756906,,,,,,24.921161935400523,,0.8261049723756906,
1049,25.19052635944683,,0.8262430939226519,,,,,,24.94471432161331,,0.8262430939226519,
1050,25.214517337407504,,0.8262430939226519,,,,,,24.9682667078261,,0.8262430939226519,
1051,25.238508315368176,,0.8262430939226519,,,,,,24.991819094038885,,0.8262430939226519,
1052,25.262499293328847,,0.8262430939226519,,,,,,25.015371480251673,,0.8262430939226519,
1053,25.286490271289516,,0.8262430939226519,,,,,,25.03892386646446,,0.8262430939226519,
1054,25.310481249250188,,0.8261049723756906,,,,,,25.06247625267725,,0.8261049723756906,
1055,25.33447222721086,,0.8261049723756906,,,,,,25.086028638890035,,0.8261049723756906,
1056,25.358463205171528,,0.8261049723756906,,,,,,25.109581025102823,,0.8261049723756906,
1057,25.3824541831322,,0.8259668508287292,,,,,,25.13313341131561,,0.8259668508287292,
1058,25.406445161092872,,0.8259668508287292,,,,,,25.15668577451772,,0.8259668508287292,
1059,25.430436139053544,,0.8261049723756906,,,,,,25.180238160730507,,0.8261049723756906,
1060,25.454427117014212,,0.8261049723756906,,,,,,25.203790546943292,,0.8261049723756906,
1061,25.478418094974884,,0.8261049723756906,,,,,,25.22734293315608,,0.8261049723756906,
1062,25.502409072935556,,0.8259668508287292,,,,,,25.25089531936887,,0.8259668508287292,
1063,25.52640005089623,,0.8259668508287292,,,,,,25.274447705581657,,0.8259668508287292,
1064,25.550391028856897,,0.825828729281768,,,,,,25.298000091794446,,0.825828729281768,
1065,25.57438200681757,,0.8259668508287292,,,,,,25.32155247800723,,0.8259668508287292,
1066,25.59837298477824,,0.8259668508287292,,,,,,25.34510486422002,,0.8259668508287292,
1067,25.622363962738913,,0.8259668508287292,,,,,,25.368657250432808,,0.8259668508287292,
1068,25.64635494069958,,0.8259668508287292,,,,,,25.392209636645596,,0.8259668508287292,
1069,25.670345918660253,,0.8259668508287292,,,,,,25.41576202285838,,0.8259668508287292,
1070,25.694336896620925,,0.8259668508287292,,,,,,25.439314386060488,,0.8259668508287292,
1071,25.718327874581597,,0.825828729281768,,,,,,25.462866772273276,,0.825828729281768,
1072,25.742318852542265,,0.825828729281768,,,,,,25.486419158486065,,0.825828729281768,
1073,25.766309830502937,,0.8256906077348066,,,,,,25.509971544698853,,0.8256906077348066,
1074,25.79030080846361,,0.8256906077348066,,,,,,25.533523930911638,,0.8256906077348066,
1075,25.81429178642428,,0.8255524861878453,,,,,,25.557076317124427,,0.8255524861878453,
1076,25.83828276438495,,0.8252762430939227,,,,,,25.580628703337215,,0.8252762430939227,
1077,25.86227374234562,,0.8252762430939227,,,,,,25.604181089550003,,0.8252762430939227,
1078,25.886264720306293,,0.8252762430939227,,,,,,25.62773347576279,,0.8252762430939227,
1079,25.910255698266965,,0.8252762430939227,,,,,,25.651285861975577,,0.8252762430939227,
1080,25.934246676227634,,0.8252762430939227,,,,,,25.674838248188365,,0.8252762430939227,
1081,25.958237654188306,,0.8252762430939227,,,,,,25.698390611390472,,0.8252762430939227,
1082,25.982228632148978,,0.8252762430939227,,,,,,25.72194299760326,,0.8252762430939227,
1083,26.00621961010965,,0.825414364640884,,,,,,25.745495383816046,,0.825414364640884,
1084,26.030210588070318,,0.8252762430939227,,,,,,25.769047770028834,,0.8252762430939227,
1085,26.05420156603099,,0.825414364640884,,,,,,25.792600156241622,,0.825414364640884,
1086,26.078192543991662,,0.825414364640884,,,,,,25.81615254245441,,0.825414364640884,
1087,26.10218352195233,,0.8255524861878453,,,,,,25.839704928667196,,0.8255524861878453,
1088,26.126174499913002,,0.8256906077348066,,,,,,25.863257314879984,,0.8256906077348066,
1089,26.150165477873674,,0.8255524861878453,,,,,,25.886809701092773,,0.8255524861878453,
1090,26.174156455834346,,0.8255524861878453,,,,,,25.91036208730556,,0.8255524861878453,
1091,26.198147433795015,,0.8255524861878453,,,,,,25.933914473518346,,0.8255524861878453,
1092,26.222138411755687,,0.8255524861878453,,,,,,25.957466836720453,,0.8255524861878453,
1093,26.24612938971636,,0.8255524861878453,,,,,,25.98101922293324,,0.8255524861878453,
1094,26.27012036767703,,0.8255524861878453,,,,,,26.00457160914603,,0.8255524861878453,
1095,26.2941113456377,,0.8255524861878453,,,,,,26.02812399535882,,0.8255524861878453,
1096,26.31810232359837,,0.825414364640884,,,,,,26.051676381571603,,0.825414364640884,
1097,26.342093301559043,,0.825414364640884,,,,,,26.07522876778439,,0.825414364640884,
1098,26.366084279519715,,0.8252762430939227,,,,,,26.09878115399718,,0.8252762430939227,
1099,26.390075257480383,,0.8252762430939227,,,,,,26.12233354020997,,0.8252762430939227,
1100,26.414066235441055,,0.825414364640884,,,,,,26.145885926422753,,0.825414364640884,
1101,26.438057213401727,,0.8255524861878453,,,,,,26.169438312635542,,0.8255524861878453,
1102,26.4620481913624,,0.8256906077348066,,,,,,26.19299069884833,,0.8256906077348066,
1103,26.486039169323067,,0.8255524861878453,,,,,,26.216543062050437,,0.8255524861878453,
1104,26.51003014728374,,0.825828729281768,,,,,,26.240095448263226,,0.825828729281768,
1105,26.53402112524441,,0.8256906077348066,,,,,,26.26364783447601,,0.8256906077348066,
1106,26.558012103205083,,0.825828729281768,,,,,,26.2872002206888,,0.825828729281768,
1107,26.58200308116575,,0.825828729281768,,,,,,26.310752606901588,,0.825828729281768,
1108,26.605994059126424,,0.825828729281768,,,,,,26.334304993114376,,0.825828729281768,
1109,26.629985037087096,,0.825828729281768,,,,,,26.357857379327164,,0.825828729281768,
1110,26.653976015047768,,0.825828729281768,,,,,,26.38140976553995,,0.825828729281768,
1111,26.677966993008436,,0.8259668508287292,,,,,,26.404962151752738,,0.8259668508287292,
1112,26.701957970969108,,0.8259668508287292,,,,,,26.428514537965526,,0.8259668508287292,
1113,26.72594894892978,,0.8259668508287292,,,,,,26.452066924178315,,0.8259668508287292,
1114,26.749939926890452,,0.825828729281768,,,,,,26.4756193103911,,0.825828729281768,
1115,26.77393090485112,,0.825828729281768,,,,,,26.499171673593207,,0.825828729281768,
1116,26.797921882811792,,0.825828729281768,,,,,,26.522724059805995,,0.825828729281768,
1117,26.821912860772464,,0.825828729281768,,,,,,26.546276446018783,,0.825828729281768,
1118,26.845903838733136,,0.825828729281768,,,,,,26.569828832231572,,0.825828729281768,
1119,26.869894816693805,,0.825828729281768,,,,,,26.593381218444357,,0.825828729281768,
1120,26.893885794654476,,0.825828729281768,,,,,,26.616933604657145,,0.825828729281768,
1121,26.91787677261515,,0.8259668508287292,,,,,,26.640485990869934,,0.8259668508287292,
1122,26.941867750575817,,0.8259668508287292,,,,,,26.664038377082722,,0.8259668508287292,
1123,26.96585872853649,,0.8256906077348066,,,,,,26.687590763295507,,0.8256906077348066,
1124,26.98984970649716,,0.8255524861878453,,,,,,26.711143149508295,,0.8255524861878453,
1125,27.013840684457833,,0.8255524861878453,,,,,,26.734695535721084,,0.8255524861878453,
1126,27.0378316624185,,0.8255524861878453,,,,,,26.75824789892319,,0.8255524861878453,
1127,27.061822640379173,,0.8255524861878453,,,,,,26.78180028513598,,0.8255524861878453,
1128,27.085813618339845,,0.8255524861878453,,,,,,26.805352671348764,,0.8255524861878453,
1129,27.109804596300517,,0.8255524861878453,,,,,,26.828905057561553,,0.8255524861878453,
1130,27.133795574261185,,0.8255524861878453,,,,,,26.85245744377434,,0.8255524861878453,
1131,27.157786552221857,,0.8255524861878453,,,,,,26.87600982998713,,0.8255524861878453,
1132,27.18177753018253,,0.825414364640884,,,,,,26.899562216199914,,0.825414364640884,
1133,27.2057685081432,,0.8251381215469613,,,,,,26.923114602412703,,0.8251381215469613,
1134,27.22975948610387,,0.8251381215469613,,,,,,26.94666698862549,,0.8251381215469613,
1135,27.25375046406454,,0.8251381215469613,,,,,,26.97021937483828,,0.8251381215469613,
1136,27.277741442025214,,0.8251381215469613,,,,,,26.993771761051065,,0.8251381215469613,
1137,27.301732419985886,,0.8251381215469613,,,,,,27.01732412425317,,0.8251381215469613,
1138,27.325723397946554,,0.8251381215469613,,,,,,27.04087651046596,,0.8251381215469613,
1139,27.349714375907226,,0.8252762430939227,,,,,,27.06442889667875,,0.8252762430939227,
1140,27.373705353867898,,0.8252762430939227,,,,,,27.087981282891537,,0.8252762430939227,
1141,27.39769633182857,,0.8251381215469613,,,,,,27.111533669104322,,0.8251381215469613,
1142,27.421687309789238,,0.825,,,,,,27.13508605531711,,0.825,
1143,27.44567828774991,,0.825,,,,,,27.1586384415299,,0.825,
1144,27.469669265710582,,0.8248618784530387,,,,,,27.182190827742687,,0.8248618784530387,
1145,27.493660243671254,,0.825,,,,,,27.205743213955476,,0.825,
1146,27.517651221631922,,0.825,,,,,,27.22929560016826,,0.825,
1147,27.541642199592594,,0.825,,,,,,27.25284798638105,,0.825,
1148,27.565633177553266,,0.825,,,,,,27.276400349583156,,0.825,
1149,27.58962415551394,,0.825,,,,,,27.299952735795944,,0.825,
1150,27.613615133474607,,0.8248618784530387,,,,,,27.32350512200873,,0.8248618784530387,
1151,27.63760611143528,,0.8248618784530387,,,,,,27.347057508221518,,0.8248618784530387,
1152,27.66159708939595,,0.8248618784530387,,,,,,27.370609894434306,,0.8248618784530387,
1153,27.68558806735662,,0.8248618784530387,,,,,,27.394162280647095,,0.8248618784530387,
1154,27.70957904531729,,0.8247237569060774,,,,,,27.417714666859883,,0.8247237569060774,
1155,27.733570023277963,,0.8247237569060774,,,,,,27.441267053072668,,0.8247237569060774,
1156,27.757561001238635,,0.8247237569060774,,,,,,27.464819439285456,,0.8247237569060774,
1157,27.781551979199303,,0.8247237569060774,,,,,,27.488371825498245,,0.8247237569060774,
1158,27.805542957159975,,0.8247237569060774,,,,,,27.511924211711033,,0.8247237569060774,
1159,27.829533935120647,,0.8247237569060774,,,,,,27.535476597923818,,0.8247237569060774,
1160,27.85352491308132,,0.8248618784530387,,,,,,27.559028961125925,,0.8248618784530387,
1161,27.877515891041988,,0.8247237569060774,,,,,,27.582581347338714,,0.8247237569060774,
1162,27.90150686900266,,0.8248618784530387,,,,,,27.606133733551502,,0.8248618784530387,
1163,27.92549784696333,,0.8248618784530387,,,,,,27.62968611976429,,0.8248618784530387,
1164,27.949488824924003,,0.8248618784530387,,,,,,27.653238505977075,,0.8248618784530387,
1165,27.973479802884672,,0.8248618784530387,,,,,,27.676790892189864,,0.8248618784530387,
1166,27.997470769234752,,0.8248618784530387,,,,,,27.700343278402652,,0.8248618784530387,
1167,28.02146174719542,,0.825,,,,,,27.72389566461544,,0.825,
1168,28.045452725156093,,0.825,,,,,,27.747448050828226,,0.825,
1169,28.069443703116765,,0.825,,,,,,27.771000437041014,,0.825,
1170,28.093434681077436,,0.825,,,,,,27.794552823253802,,0.825,
1171,28.117425659038105,,0.825,,,,,,27.81810518645591,,0.825,
1172,28.141416636998777,,0.825,,,,,,27.841657572668698,,0.825,
1173,28.16540761495945,,0.825,,,,,,27.865209958881483,,0.825,
1174,28.18939859292012,,0.8248618784530387,,,,,,27.88876234509427,,0.8248618784530387,
1175,28.21338957088079,,0.8248618784530387,,,,,,27.91231473130706,,0.8248618784530387,
1176,28.23738054884146,,0.8248618784530387,,,,,,27.935867117519848,,0.8248618784530387,
1177,28.261371526802133,,0.8248618784530387,,,,,,27.959419503732633,,0.8248618784530387,
1178,28.285362504762805,,0.8248618784530387,,,,,,27.98297188994542,,0.8248618784530387,
1179,28.309353482723473,,0.8248618784530387,,,,,,28.00652427615821,,0.8248618784530387,
1180,28.333344449073554,,0.8248618784530387,,,,,,28.030076662371,,0.8248618784530387,
1181,28.357335427034222,,0.8248618784530387,,,,,,28.053629048583787,,0.8248618784530387,
1182,28.381326404994894,,0.8248618784530387,,,,,,28.07718141178589,,0.8248618784530387,
1183,28.405317382955566,,0.8248618784530387,,,,,,28.10073379799868,,0.8248618784530387,
1184,28.429308360916238,,0.8248618784530387,,,,,,28.124286184211467,,0.8248618784530387,
1185,28.453299338876906,,0.8248618784530387,,,,,,28.147838570424256,,0.8248618784530387,
1186,28.47729031683758,,0.8248618784530387,,,,,,28.17139095663704,,0.8248618784530387,
1187,28.50128129479825,,0.8248618784530387,,,,,,28.19494334284983,,0.8248618784530387,
1188,28.525272272758922,,0.8248618784530387,,,,,,28.218495729062617,,0.8248618784530387,
1189,28.54926325071959,,0.825,,,,,,28.242048115275406,,0.825,
1190,28.573254228680263,,0.8251381215469613,,,,,,28.265600501488194,,0.8251381215469613,
1191,28.597245206640935,,0.8251381215469613,,,,,,28.28915288770098,,0.8251381215469613,
1192,28.621236184601607,,0.8251381215469613,,,,,,28.312705273913767,,0.8251381215469613,
1193,28.645227150951683,,0.8251381215469613,,,,,,28.336257637115875,,0.8251381215469613,
1194,28.669218128912355,,0.8251381215469613,,,,,,28.359810023328663,,0.8251381215469613,
1195,28.693209106873024,,0.8251381215469613,,,,,,28.38336240954145,,0.8251381215469613,
1196,28.717200084833696,,0.8251381215469613,,,,,,28.406914795754236,,0.8251381215469613,
1197,28.741191062794368,,0.8251381215469613,,,,,,28.430467181967025,,0.8251381215469613,
1198,28.76518204075504,,0.8251381215469613,,,,,,28.454019568179813,,0.8251381215469613,
1199,28.789173018715708,,0.8251381215469613,,,,,,28.4775719543926,,0.8251381215469613,
1200,28.81316399667638,,0.825,,,,,,28.501124340605386,,0.825,
1201,28.837154974637052,,0.825,,,,,,28.524676726818175,,0.825,
1202,28.861145952597724,,0.825,,,,,,28.548229113030963,,0.825,
1203,28.885136930558392,,0.825,,,,,,28.57178149924375,,0.825,
1204,28.909127908519064,,0.825,,,,,,28.595333885456537,,0.825,
1205,28.93311887486914,,0.8248618784530387,,,,,,28.618886248658644,,0.8248618784530387,
1206,28.957109852829813,,0.8248618784530387,,,,,,28.642438634871432,,0.8248618784530387,
1207,28.981100830790485,,0.8248618784530387,,,,,,28.66599102108422,,0.8248618784530387,
1208,29.005091808751157,,0.8247237569060774,,,,,,28.68954340729701,,0.8247237569060774,
1209,29.029082786711825,,0.8247237569060774,,,,,,28.713095793509794,,0.8247237569060774,
1210,29.053073764672497,,0.8247237569060774,,,,,,28.736648179722582,,0.8247237569060774,
1211,29.07706474263317,,0.8247237569060774,,,,,,28.76020056593537,,0.8247237569060774,
1212,29.101055720593838,,0.8247237569060774,,,,,,28.78375295214816,,0.8247237569060774,
1213,29.12504669855451,,0.8247237569060774,,,,,,28.807305338360944,,0.8247237569060774,
1214,29.14903767651518,,0.8247237569060774,,,,,,28.830857724573733,,0.8247237569060774,
1215,29.173028654475853,,0.8248618784530387,,,,,,28.85441011078652,,0.8248618784530387,
1216,29.197019632436522,,0.8248618784530387,,,,,,28.877962473988628,,0.8248618784530387,
1217,29.221010598786602,,0.8248618784530387,,,,,,28.901514860201416,,0.8248618784530387,
1218,29.24500157674727,,0.8248618784530387,,,,,,28.9250672464142,,0.8248618784530387,
1219,29.268992554707943,,0.8248618784530387,,,,,,28.94861963262699,,0.8248618784530387,
1220,29.292983532668615,,0.8248618784530387,,,,,,28.972172018839778,,0.8248618784530387,
1221,29.316974510629286,,0.8248618784530387,,,,,,28.995724405052567,,0.8248618784530387,
1222,29.340965488589955,,0.8248618784530387,,,,,,29.01927679126535,,0.8248618784530387,
1223,29.364956466550627,,0.8248618784530387,,,,,,29.04282917747814,,0.8248618784530387,
1224,29.3889474445113,,0.8248618784530387,,,,,,29.06638156369093,,0.8248618784530387,
1225,29.41293842247197,,0.8248618784530387,,,,,,29.089933949903717,,0.8248618784530387,
1226,29.43692940043264,,0.8248618784530387,,,,,,29.113486336116505,,0.8248618784530387,
1227,29.46092037839331,,0.8247237569060774,,,,,,29.13703869931861,,0.8247237569060774,
1228,29.484911344743388,,0.8247237569060774,,,,,,29.160591085531397,,0.8247237569060774,
1229,29.50890232270406,,0.824585635359116,,,,,,29.184143471744186,,0.824585635359116,
1230,29.532893300664732,,0.824585635359116,,,,,,29.207695857956974,,0.824585635359116,
1231,29.556884278625404,,0.824585635359116,,,,,,29.231248244169763,,0.824585635359116,
1232,29.580875256586072,,0.8244475138121546,,,,,,29.254800630382547,,0.8244475138121546,
1233,29.604866234546744,,0.8244475138121546,,,,,,29.278353016595336,,0.8244475138121546,
1234,29.628857212507416,,0.8244475138121546,,,,,,29.301905402808124,,0.8244475138121546,
1235,29.652848190468088,,0.824585635359116,,,,,,29.325457789020913,,0.824585635359116,
1236,29.676839168428756,,0.824585635359116,,,,,,29.349010175233698,,0.824585635359116,
1237,29.70083014638943,,0.8244475138121546,,,,,,29.372562561446486,,0.8244475138121546,
1238,29.7248211243501,,0.8244475138121546,,,,,,29.396114924648593,,0.8244475138121546,
1239,29.748812102310772,,0.8244475138121546,,,,,,29.41966731086138,,0.8244475138121546,
1240,29.77280306866085,,0.8244475138121546,,,,,,29.44321969707417,,0.8244475138121546,
1241,29.79679404662152,,0.8244475138121546,,,,,,29.466772083286955,,0.8244475138121546,
1242,29.82078502458219,,0.8244475138121546,,,,,,29.490324469499743,,0.8244475138121546,
1243,29.84477600254286,,0.8244475138121546,,,,,,29.51387685571253,,0.8244475138121546,
1244,29.868766980503533,,0.8244475138121546,,,,,,29.53742924192532,,0.8244475138121546,
1245,29.892757958464205,,0.8243093922651934,,,,,,29.560981628138105,,0.8243093922651934,
1246,29.916748936424874,,0.8243093922651934,,,,,,29.584534014350893,,0.8243093922651934,
1247,29.940739914385546,,0.8244475138121546,,,,,,29.608086400563682,,0.8244475138121546,
1248,29.964730892346218,,0.8243093922651934,,,,,,29.63163878677647,,0.8243093922651934,
1249,29.98872187030689,,0.8243093922651934,,,,,,29.655191172989255,,0.8243093922651934,
1250,30.012712848267558,,0.8243093922651934,,,,,,29.678743536191362,,0.8243093922651934,
1251,30.03670381461764,,0.8243093922651934,,,,,,29.70229592240415,,0.8243093922651934,
1252,30.060694792578307,,0.8243093922651934,,,,,,29.72584830861694,,0.8243093922651934,
1253,30.08468577053898,,0.8243093922651934,,,,,,29.749400694829728,,0.8243093922651934,
1254,30.10867674849965,,0.8243093922651934,,,,,,29.772953081042512,,0.8243093922651934,
1255,30.132667726460323,,0.8243093922651934,,,,,,29.7965054672553,,0.8243093922651934,
1256,30.15665870442099,,0.8243093922651934,,,,,,29.82005785346809,,0.8243093922651934,
1257,30.180649682381663,,0.8243093922651934,,,,,,29.843610239680878,,0.8243093922651934,
1258,30.204640660342335,,0.8243093922651934,,,,,,29.867162625893663,,0.8243093922651934,
1259,30.228631638303007,,0.824171270718232,,,,,,29.89071501210645,,0.824171270718232,
1260,30.252622616263675,,0.824171270718232,,,,,,29.91426739831924,,0.824171270718232,
1261,30.276613594224347,,0.824171270718232,,,,,,29.937819761521347,,0.824171270718232,
1262,30.300604560574424,,0.824171270718232,,,,,,29.961372147734135,,0.824171270718232,
1263,30.324595538535096,,0.824171270718232,,,,,,29.98492453394692,,0.824171270718232,
1264,30.348586516495768,,0.824171270718232,,,,,,30.00847692015971,,0.824171270718232,
1265,30.37257749445644,,0.8240331491712707,,,,,,30.032029306372497,,0.8240331491712707,
1266,30.39656847241711,,0.8240331491712707,,,,,,30.055581692585285,,0.8240331491712707,
1267,30.42055945037778,,0.8240331491712707,,,,,,30.07913407879807,,0.8240331491712707,
1268,30.444550428338452,,0.8240331491712707,,,,,,30.10268646501086,,0.8240331491712707,
1269,30.468541406299124,,0.824171270718232,,,,,,30.126238851223647,,0.824171270718232,
1270,30.492532384259793,,0.824171270718232,,,,,,30.149791237436435,,0.824171270718232,
1271,30.516523362220465,,0.824171270718232,,,,,,30.173343623649224,,0.824171270718232,
1272,30.540514340181137,,0.824171270718232,,,,,,30.196895986851327,,0.824171270718232,
1273,30.564505306531213,,0.824171270718232,,,,,,30.220448373064116,,0.824171270718232,
1274,30.588496284491885,,0.824171270718232,,,,,,30.244000759276904,,0.824171270718232,
1275,30.612487262452557,,0.8240331491712707,,,,,,30.267553145489693,,0.8240331491712707,
1276,30.636478240413226,,0.8240331491712707,,,,,,30.29110553170248,,0.8240331491712707,
1277,30.660469218373898,,0.8240331491712707,,,,,,30.314657917915266,,0.8240331491712707,
1278,30.68446019633457,,0.8240331491712707,,,,,,30.338210304128054,,0.8240331491712707,
1279,30.70845117429524,,0.8238950276243094,,,,,,30.361762690340843,,0.8238950276243094,
1280,30.73244215225591,,0.8238950276243094,,,,,,30.38531507655363,,0.8238950276243094,
1281,30.756433130216582,,0.8238950276243094,,,,,,30.408867462766416,,0.8238950276243094,
1282,30.780424108177254,,0.8237569060773481,,,,,,30.432419848979205,,0.8237569060773481,
1283,30.804415086137922,,0.8237569060773481,,,,,,30.45597221218131,,0.8237569060773481,
1284,30.828406064098594,,0.8237569060773481,,,,,,30.4795245983941,,0.8237569060773481,
1285,30.852397042059266,,0.8237569060773481,,,,,,30.50307698460689,,0.8237569060773481,
1286,30.876388020019938,,0.8237569060773481,,,,,,30.526629370819673,,0.8237569060773481,
1287,30.900378997980606,,0.8238950276243094,,,,,,30.550181757032462,,0.8238950276243094,
1288,30.92436997594128,,0.8238950276243094,,,,,,30.57373414324525,,0.8238950276243094,
1289,30.94836095390195,,0.824171270718232,,,,,,30.59728652945804,,0.824171270718232,
1290,30.972351931862622,,0.824171270718232,,,,,,30.620838915670824,,0.824171270718232,
1291,30.99634290982329,,0.824171270718232,,,,,,30.644391301883612,,0.824171270718232,
1292,31.020333887783963,,0.824171270718232,,,,,,30.6679436880964,,0.824171270718232,
1293,31.044324865744635,,0.824171270718232,,,,,,30.69149607430919,,0.824171270718232,
1294,31.068315843705307,,0.824171270718232,,,,,,30.715048460521974,,0.824171270718232,
1295,31.092306821665975,,0.824171270718232,,,,,,30.73860082372408,,0.824171270718232,
1296,31.116297799626647,,0.824171270718232,,,,,,30.76215320993687,,0.824171270718232,
1297,31.14028877758732,,0.824171270718232,,,,,,30.785705596149658,,0.824171270718232,
1298,31.16427975554799,,0.824171270718232,,,,,,30.809257982362446,,0.824171270718232,
1299,31.18827073350866,,0.8240331491712707,,,,,,30.83281036857523,,0.8240331491712707,
1300,31.21226171146933,,0.8240331491712707,,,,,,30.85636275478802,,0.8240331491712707,
1301,31.236252689430003,,0.8240331491712707,,,,,,30.879915141000808,,0.8240331491712707,
1302,31.260243667390675,,0.8240331491712707,,,,,,30.903467527213596,,0.8240331491712707,
1303,31.284234645351344,,0.8240331491712707,,,,,,30.92701991342638,,0.8240331491712707,
1304,31.308225623312016,,0.8240331491712707,,,,,,30.95057229963917,,0.8240331491712707,
1305,31.332216601272687,,0.8240331491712707,,,,,,30.974124685851958,,0.8240331491712707,
1306,31.35620757923336,,0.824171270718232,,,,,,30.997677049054065,,0.824171270718232,
1307,31.380198557194028,,0.824171270718232,,,,,,31.021229435266854,,0.824171270718232,
1308,31.4041895351547,,0.824171270718232,,,,,,31.04478182147964,,0.824171270718232,
1309,31.42818051311537,,0.824171270718232,,,,,,31.068334207692427,,0.824171270718232,
1310,31.452171491076044,,0.8243093922651934,,,,,,31.091886593905215,,0.8243093922651934,
1311,31.476162469036712,,0.8243093922651934,,,,,,31.115438980118004,,0.8243093922651934,
1312,31.500153446997384,,0.8244475138121546,,,,,,31.138991366330792,,0.8244475138121546,
1313,31.524144424958056,,0.824585635359116,,,,,,31.162543752543577,,0.824585635359116,
1314,31.548135402918724,,0.824585635359116,,,,,,31.186096138756366,,0.824585635359116,
1315,31.572126380879396,,0.8247237569060774,,,,,,31.209648524969154,,0.8247237569060774,
1316,31.59611735884007,,0.8244475138121546,,,,,,31.233200911181942,,0.8244475138121546,
1317,31.62010833680074,,0.8244475138121546,,,,,,31.256753274384046,,0.8244475138121546,
1318,31.64409931476141,,0.8244475138121546,,,,,,31.280305660596834,,0.8244475138121546,
1319,31.66809029272208,,0.8244475138121546,,,,,,31.303858046809623,,0.8244475138121546,
1320,31.692081270682753,,0.8244475138121546,,,,,,31.32741043302241,,0.8244475138121546,
1321,31.716072248643425,,0.8244475138121546,,,,,,31.3509628192352,,0.8244475138121546,
1322,31.740063226604093,,0.8243093922651934,,,,,,31.374515205447985,,0.8243093922651934,
1323,31.764054204564765,,0.8243093922651934,,,,,,31.398067591660773,,0.8243093922651934,
1324,31.788045182525437,,0.8243093922651934,,,,,,31.42161997787356,,0.8243093922651934,
1325,31.81203616048611,,0.8243093922651934,,,,,,31.44517236408635,,0.8243093922651934,
1326,31.836027138446777,,0.8243093922651934,,,,,,31.468724750299135,,0.8243093922651934,
1327,31.86001811640745,,0.8243093922651934,,,,,,31.492277136511923,,0.8243093922651934,
1328,31.88400909436812,,0.8243093922651934,,,,,,31.51582949971403,,0.8243093922651934,
1329,31.908000072328793,,0.8243093922651934,,,,,,31.53938188592682,,0.8243093922651934,
1330,31.93199105028946,,0.8243093922651934,,,,,,31.562934272139607,,0.8243093922651934,
1331,31.955982028250133,,0.8243093922651934,,,,,,31.586486658352392,,0.8243093922651934,
1332,31.979973006210805,,0.824171270718232,,,,,,31.61003904456518,,0.824171270718232,
1333,32.00396398417148,,0.824171270718232,,,,,,31.63359143077797,,0.824171270718232,
1334,32.02795496213215,,0.824171270718232,,,,,,31.657143816990757,,0.824171270718232,
1335,32.05194594009282,,0.8240331491712707,,,,,,31.680696203203542,,0.8240331491712707,
1336,32.075936918053486,,0.8240331491712707,,,,,,31.70424858941633,,0.8240331491712707,
1337,32.09992789601416,,0.8240331491712707,,,,,,31.72780097562912,,0.8240331491712707,
1338,32.12391887397483,,0.8240331491712707,,,,,,31.751353361841907,,0.8240331491712707,
1339,32.1479098519355,,0.8240331491712707,,,,,,31.774905725044015,,0.8240331491712707,
1340,32.171900829896174,,0.8240331491712707,,,,,,31.7984581112568,,0.8240331491712707,
1341,32.195891807856846,,0.8240331491712707,,,,,,31.822010497469588,,0.8240331491712707,
1342,32.21988278581752,,0.824171270718232,,,,,,31.845562883682376,,0.824171270718232,
1343,32.24387376377819,,0.824171270718232,,,,,,31.869115269895165,,0.824171270718232,
1344,32.267864741738855,,0.824171270718232,,,,,,31.89266765610795,,0.824171270718232,
1345,32.29185571969953,,0.8240331491712707,,,,,,31.916220042320738,,0.8240331491712707,
1346,32.3158466976602,,0.8240331491712707,,,,,,31.939772428533526,,0.8240331491712707,
1347,32.33983767562087,,0.824171270718232,,,,,,31.963324814746315,,0.824171270718232,
1348,32.36382865358154,,0.8240331491712707,,,,,,31.9868772009591,,0.8240331491712707,
1349,32.387819631542214,,0.8240331491712707,,,,,,32.01042958717189,,0.8240331491712707,
1350,32.411810609502886,,0.8240331491712707,,,,,,32.03398197338468,,0.8240331491712707,
1351,32.43580158746355,,0.8240331491712707,,,,,,32.057534336586784,,0.8240331491712707,
1352,32.45979256542422,,0.824171270718232,,,,,,32.08108672279957,,0.824171270718232,
1353,32.483783543384895,,0.824171270718232,,,,,,32.10463910901236,,0.824171270718232,
1354,32.50777452134557,,0.8244475138121546,,,,,,32.128191495225146,,0.8244475138121546,
1355,32.53176549930624,,0.8244475138121546,,,,,,32.15174388143794,,0.8244475138121546,
1356,32.55575647726691,,0.8244475138121546,,,,,,32.17529626765072,,0.8244475138121546,
1357,32.57974745522758,,0.8244475138121546,,,,,,32.19884865386351,,0.8244475138121546,
1358,32.603738433188255,,0.8244475138121546,,,,,,32.2224010400763,,0.8244475138121546,
1359,32.62772941114892,,0.8244475138121546,,,,,,32.245953426289084,,0.8244475138121546,
1360,32.65172038910959,,0.8244475138121546,,,,,,32.26950581250187,,0.8244475138121546,
1361,32.675711367070264,,0.8244475138121546,,,,,,32.29305819871466,,0.8244475138121546,
1362,32.699702345030936,,0.8244475138121546,,,,,,32.31661056191677,,0.8244475138121546,
1363,32.72369332299161,,0.8244475138121546,,,,,,32.34016294812955,,0.8244475138121546,
1364,32.74768430095228,,0.8244475138121546,,,,,,32.363715334342345,,0.8244475138121546,
1365,32.77167527891295,,0.8243093922651934,,,,,,32.38726772055513,,0.8243093922651934,
1366,32.79566625687362,,0.8243093922651934,,,,,,32.410820106767915,,0.8243093922651934,
1367,32.81965723483429,,0.8243093922651934,,,,,,32.43437249298071,,0.8243093922651934,
1368,32.84364821279496,,0.8243093922651934,,,,,,32.45792487919349,,0.8243093922651934,
1369,32.86763919075563,,0.8243093922651934,,,,,,32.481477265406276,,0.8243093922651934,
1370,32.891630168716304,,0.824171270718232,,,,,,32.50502965161907,,0.824171270718232,
1371,32.915621146676976,,0.824171270718232,,,,,,32.52858203783185,,0.824171270718232,
1372,32.93961212463765,,0.824171270718232,,,,,,32.552134424044645,,0.824171270718232,
1373,32.96360310259832,,0.824171270718232,,,,,,32.57568678724675,,0.824171270718232,
1374,32.98759408055899,,0.824171270718232,,,,,,32.59923917345954,,0.824171270718232,
1375,33.01158505851966,,0.8243093922651934,,,,,,32.62279155967232,,0.8243093922651934,
1376,33.03557603648033,,0.8243093922651934,,,,,,32.646343945885114,,0.8243093922651934,
1377,33.059567014441,,0.8243093922651934,,,,,,32.6698963320979,,0.8243093922651934,
1378,33.08355799240167,,0.8243093922651934,,,,,,32.693448718310684,,0.8243093922651934,
1379,33.107548970362345,,0.8243093922651934,,,,,,32.717001104523476,,0.8243093922651934,
1380,33.13153994832302,,0.8243093922651934,,,,,,32.74055349073626,,0.8243093922651934,
1381,33.15553092628369,,0.824171270718232,,,,,,32.76410587694905,,0.824171270718232,
1382,33.17952190424435,,0.824171270718232,,,,,,32.78765826316184,,0.824171270718232,
1383,33.203512882205025,,0.824171270718232,,,,,,32.81121064937462,,0.824171270718232,
1384,33.2275038601657,,0.824171270718232,,,,,,32.83476301257673,,0.824171270718232,
1385,33.25149483812637,,0.824171270718232,,,,,,32.85831539878952,,0.824171270718232,
1386,33.27548581608704,,0.8243093922651934,,,,,,32.88186778500231,,0.8243093922651934,
1387,33.29947679404771,,0.8243093922651934,,,,,,32.90542017121509,,0.8243093922651934,
1388,33.323467772008385,,0.8244475138121546,,,,,,32.92897255742788,,0.8244475138121546,
1389,33.34745874996906,,0.8244475138121546,,,,,,32.95252494364067,,0.8244475138121546,
1390,33.37144972792972,,0.8244475138121546,,,,,,32.97607732985346,,0.8244475138121546,
1391,33.395440705890394,,0.8244475138121546,,,,,,32.999629716066245,,0.8244475138121546,
1392,33.419431683851066,,0.8244475138121546,,,,,,33.02318210227903,,0.8244475138121546,
1393,33.44342266181174,,0.8243093922651934,,,,,,33.04673448849182,,0.8243093922651934,
1394,33.46741363977241,,0.8244475138121546,,,,,,33.07028687470461,,0.8244475138121546,
1395,33.49140461773308,,0.8244475138121546,,,,,,33.0938392609174,,0.8244475138121546,
1396,33.515395595693754,,0.8244475138121546,,,,,,33.1173916241195,,0.8244475138121546,
1397,33.539386573654426,,0.8244475138121546,,,,,,33.14094401033229,,0.8244475138121546,
1398,33.56337755161509,,0.8244475138121546,,,,,,33.164496396545076,,0.8244475138121546,
1399,33.58736852957576,,0.8244475138121546,,,,,,33.18804878275787,,0.8244475138121546,
1400,33.611359507536434,,0.8244475138121546,,,,,,33.21160116897065,,0.8244475138121546,
1401,33.635350485497106,,0.8243093922651934,,,,,,33.23515355518344,,0.8243093922651934,
1402,33.65934146345778,,0.8243093922651934,,,,,,33.25870594139623,,0.8243093922651934,
1403,33.68333244141845,,0.8243093922651934,,,,,,33.282258327609014,,0.8243093922651934,
1404,33.70732341937912,,0.824585635359116,,,,,,33.305810713821806,,0.824585635359116,
1405,33.731314397339794,,0.824585635359116,,,,,,33.32936310003459,,0.824585635359116,
1406,33.75530537530046,,0.8243093922651934,,,,,,33.352915486247376,,0.8243093922651934,
1407,33.77929635326113,,0.8243093922651934,,,,,,33.37646784944948,,0.8243093922651934,
1408,33.803287317355974,,0.8243093922651934,,,,,,33.400020235662275,,0.8243093922651934,
1409,33.827278295316646,,0.8243093922651934,,,,,,33.42357262187506,,0.8243093922651934,
1410,33.85126927327732,,0.8243093922651934,,,,,,33.447125008087845,,0.8243093922651934,
1411,33.87526025123799,,0.8243093922651934,,,,,,33.47067739430064,,0.8243093922651934,
1412,33.89925122919866,,0.8243093922651934,,,,,,33.49422978051342,,0.8243093922651934,
1413,33.92324220715933,,0.8243093922651934,,,,,,33.517782166726214,,0.8243093922651934,
1414,33.94723318512,,0.8244475138121546,,,,,,33.541334552939,,0.8244475138121546,
1415,33.97122416308067,,0.8244475138121546,,,,,,33.56488693915178,,0.8244475138121546,
1416,33.99521514104134,,0.8244475138121546,,,,,,33.588439325364575,,0.8244475138121546,
1417,34.019206119002014,,0.8244475138121546,,,,,,33.61199171157736,,0.8244475138121546,
1418,34.043197096962686,,0.824585635359116,,,,,,33.63554407477947,,0.824585635359116,
1419,34.06718807492336,,0.824585635359116,,,,,,33.65909646099225,,0.824585635359116,
1420,34.09117905288403,,0.824585635359116,,,,,,33.682648847205044,,0.824585635359116,
1421,34.1151700308447,,0.824585635359116,,,,,,33.70620123341783,,0.824585635359116,
1422,34.13916099719478,,0.8247237569060774,,,,,,33.72975361963062,,0.8247237569060774,
1423,34.16315197515545,,0.8247237569060774,,,,,,33.753306005843406,,0.8247237569060774,
1424,34.187142953116116,,0.8247237569060774,,,,,,33.77685839205619,,0.8247237569060774,
1425,34.21113393107679,,0.8247237569060774,,,,,,33.80041077826898,,0.8247237569060774,
1426,34.23512490903746,,0.824585635359116,,,,,,33.82396316448177,,0.824585635359116,
1427,34.25911588699813,,0.824585635359116,,,,,,33.84751555069455,,0.824585635359116,
1428,34.2831068649588,,0.824585635359116,,,,,,33.871067936907345,,0.824585635359116,
1429,34.307097842919475,,0.824585635359116,,,,,,33.89462030010945,,0.824585635359116,
1430,34.33108882088015,,0.824585635359116,,,,,,33.91817268632224,,0.824585635359116,
1431,34.35507979884082,,0.824585635359116,,,,,,33.94172507253503,,0.824585635359116,
1432,34.379070776801484,,0.824585635359116,,,,,,33.96527745874781,,0.824585635359116,
1433,34.403061754762156,,0.8247237569060774,,,,,,33.9888298449606,,0.8247237569060774,
1434,34.42705273272283,,0.8247237569060774,,,,,,34.01238223117339,,0.8247237569060774,
1435,34.451043699072905,,0.8248618784530387,,,,,,34.035934617386175,,0.8248618784530387,
1436,34.47503467703358,,0.8247237569060774,,,,,,34.05948700359897,,0.8247237569060774,
1437,34.49902565499425,,0.8247237569060774,,,,,,34.08303938981175,,0.8247237569060774,
1438,34.52301663295492,,0.825,,,,,,34.10659177602454,,0.825,
1439,34.54700761091559,,0.8248618784530387,,,,,,34.13014416223733,,0.8248618784530387,
1440,34.570998588876265,,0.8248618784530387,,,,,,34.153696548450114,,0.8248618784530387,
1441,34.59498956683694,,0.8247237569060774,,,,,,34.17724891165222,,0.8247237569060774,
1442,34.6189805447976,,0.8247237569060774,,,,,,34.200801297865006,,0.8247237569060774,
1443,34.64297152275827,,0.8247237569060774,,,,,,34.2243536840778,,0.8247237569060774,
1444,34.666962500718945,,0.8247237569060774,,,,,,34.24790607029058,,0.8247237569060774,
1445,34.69095347867962,,0.8247237569060774,,,,,,34.271458456503375,,0.8247237569060774,
1446,34.71494445664029,,0.8248618784530387,,,,,,34.29501084271616,,0.8248618784530387,
1447,34.73893543460096,,0.8248618784530387,,,,,,34.318563228928944,,0.8248618784530387,
1448,34.76292640095104,,0.8248618784530387,,,,,,34.342115615141736,,0.8248618784530387,
1449,34.78691737891171,,0.8247237569060774,,,,,,34.36566800135452,,0.8247237569060774,
1450,34.81090835687238,,0.8247237569060774,,,,,,34.389220387567306,,0.8247237569060774,
1451,34.83489933483305,,0.8248618784530387,,,,,,34.4127727737801,,0.8248618784530387,
1452,34.85889031279372,,0.8247237569060774,,,,,,34.436325136982205,,0.8247237569060774,
1453,34.88288129075439,,0.8247237569060774,,,,,,34.45987752319499,,0.8247237569060774,
1454,34.90687226871506,,0.8247237569060774,,,,,,34.48342990940778,,0.8247237569060774,
1455,34.930863246675735,,0.8248618784530387,,,,,,34.50698229562057,,0.8248618784530387,
1456,34.95485422463641,,0.8248618784530387,,,,,,34.53053468183335,,0.8248618784530387,
1457,34.97884520259708,,0.8248618784530387,,,,,,34.554087068046144,,0.8248618784530387,
1458,35.00283618055775,,0.8248618784530387,,,,,,34.57763945425893,,0.8248618784530387,
1459,35.02682714690783,,0.8248618784530387,,,,,,34.601191840471714,,0.8248618784530387,
1460,35.0508181248685,,0.825,,,,,,34.624744226684506,,0.825,
1461,35.074809102829164,,0.8252762430939227,,,,,,34.64829661289729,,0.8252762430939227,
1462,35.098800080789836,,0.8252762430939227,,,,,,34.67184899911008,,0.8252762430939227,
1463,35.12279105875051,,0.825414364640884,,,,,,34.69540136231219,,0.825414364640884,
1464,35.14678203671118,,0.825414364640884,,,,,,34.718953748524974,,0.825414364640884,
1465,35.17077301467185,,0.825414364640884,,,,,,34.74250613473776,,0.825414364640884,
1466,35.194763992632524,,0.825414364640884,,,,,,34.76605852095055,,0.825414364640884,
1467,35.218754970593196,,0.8255524861878453,,,,,,34.789610907163336,,0.8255524861878453,
1468,35.24274594855387,,0.8255524861878453,,,,,,34.81316329337612,,0.8255524861878453,
1469,35.26673692651453,,0.8255524861878453,,,,,,34.83671567958891,,0.8255524861878453,
1470,35.290727904475204,,0.8255524861878453,,,,,,34.8602680658017,,0.8255524861878453,
1471,35.31471887082528,,0.8255524861878453,,,,,,34.88382045201449,,0.8255524861878453,
1472,35.33870984878595,,0.8255524861878453,,,,,,34.907372838227275,,0.8255524861878453,
1473,35.362700826746625,,0.8255524861878453,,,,,,34.93092522444006,,0.8255524861878453,
1474,35.3866918047073,,0.8255524861878453,,,,,,34.95447758764217,,0.8255524861878453,
1475,35.41068278266797,,0.8255524861878453,,,,,,34.97802997385496,,0.8255524861878453,
1476,35.43467376062864,,0.8256906077348066,,,,,,35.001582360067744,,0.8256906077348066,
1477,35.45866473858931,,0.8256906077348066,,,,,,35.02513474628053,,0.8256906077348066,
1478,35.482655716549985,,0.8256906077348066,,,,,,35.04868713249332,,0.8256906077348066,
1479,35.50664669451065,,0.8256906077348066,,,,,,35.072239518706105,,0.8256906077348066,
1480,35.53063767247132,,0.8256906077348066,,,,,,35.0957919049189,,0.8256906077348066,
1481,35.554628650431994,,0.825828729281768,,,,,,35.11934429113168,,0.825828729281768,
1482,35.578619628392666,,0.825828729281768,,,,,,35.14289667734447,,0.825828729281768,
1483,35.60261059474274,,0.825828729281768,,,,,,35.16644906355726,,0.825828729281768,
1484,35.626601572703414,,0.825828729281768,,,,,,35.190001449770044,,0.825828729281768,
1485,35.650592550664086,,0.825828729281768,,,,,,35.213553835982836,,0.825828729281768,
1486,35.67458352862476,,0.825828729281768,,,,,,35.23710619918494,,0.825828729281768,
1487,35.69857450658543,,0.825828729281768,,,,,,35.26065858539773,,0.825828729281768,
1488,35.7225654845461,,0.825828729281768,,,,,,35.28421097161051,,0.825828729281768,
1489,35.74655646250677,,0.825828729281768,,,,,,35.307763357823305,,0.825828729281768,
1490,35.77054744046744,,0.8259668508287292,,,,,,35.33131574403609,,0.8259668508287292,
1491,35.79453841842811,,0.825828729281768,,,,,,35.354868130248875,,0.825828729281768,
1492,35.81852939638878,,0.825828729281768,,,,,,35.37842051646167,,0.825828729281768,
1493,35.842520374349455,,0.825828729281768,,,,,,35.40197290267445,,0.825828729281768,
1494,35.86651134069953,,0.825828729281768,,,,,,35.42552528888724,,0.825828729281768,
1495,35.890502318660204,,0.825828729281768,,,,,,35.44907767510003,,0.825828729281768,
1496,35.914493296620876,,0.825828729281768,,,,,,35.47263006131281,,0.825828729281768,
1497,35.93848427458155,,0.8256906077348066,,,,,,35.49618242451492,,0.8256906077348066,
1498,35.96247525254222,,0.8256906077348066,,,,,,35.51973481072771,,0.8256906077348066,
1499,35.986466230502884,,0.825828729281768,,,,,,35.5432871969405,,0.825828729281768,
1500,36.010457208463556,,0.825828729281768,,,,,,35.56683958315328,,0.825828729281768,
1501,36.03444818642423,,0.8256906077348066,,,,,,35.590391969366074,,0.8256906077348066,
1502,36.0584391643849,,0.8256906077348066,,,,,,35.61394435557886,,0.8256906077348066,
1503,36.08243014234557,,0.8256906077348066,,,,,,35.63749674179165,,0.8256906077348066,
1504,36.106421120306244,,0.825828729281768,,,,,,35.661049128004436,,0.825828729281768,
1505,36.13041208665632,,0.825828729281768,,,,,,35.68460151421722,,0.825828729281768,
1506,36.15440306461699,,0.825828729281768,,,,,,35.70815390043001,,0.825828729281768,
1507,36.178394042577665,,0.825828729281768,,,,,,35.7317062866428,,0.825828729281768,
1508,36.20238502053834,,0.8256906077348066,,,,,,35.755258649844905,,0.8256906077348066,
1509,36.226375998499,,0.8256906077348066,,,,,,35.77881103605769,,0.8256906077348066,
1510,36.250366976459674,,0.8256906077348066,,,,,,35.80236342227048,,0.8256906077348066,
1511,36.274357954420346,,0.8256906077348066,,,,,,35.825915808483266,,0.8256906077348066,
1512,36.29834893238102,,0.8256906077348066,,,,,,35.84946819469606,,0.8256906077348066,
1513,36.32233991034169,,0.8256906077348066,,,,,,35.87302058090884,,0.8256906077348066,
1514,36.34633088830236,,0.8256906077348066,,,,,,35.89657296712163,,0.8256906077348066,
1515,36.37032186626303,,0.8256906077348066,,,,,,35.92012535333442,,0.8256906077348066,
1516,36.39431283261311,,0.8256906077348066,,,,,,35.943677739547205,,0.8256906077348066,
1517,36.418303810573775,,0.825828729281768,,,,,,35.96723012576,,0.825828729281768,
1518,36.44229478853443,,0.8259668508287292,,,,,,35.99078251197278,,0.8259668508287292,
1519,36.4662857664951,,0.8259668508287292,,,,,,36.01433487517489,,0.8259668508287292,
1520,36.49027674445576,,0.8259668508287292,,,,,,36.037887261387674,,0.8259668508287292,
1521,36.51426772241642,,0.8259668508287292,,,,,,36.061439647600466,,0.8259668508287292,
1522,36.538258700377085,,0.8259668508287292,,,,,,36.08499203381325,,0.8259668508287292,
1523,36.56224967833775,,0.8259668508287292,,,,,,36.108544420026035,,0.8259668508287292,
1524,36.586240656298415,,0.8256906077348066,,,,,,36.13209680623883,,0.8256906077348066,
1525,36.61023163425907,,0.8256906077348066,,,,,,36.15564919245161,,0.8256906077348066,
1526,36.63422261221974,,0.8256906077348066,,,,,,36.179201578664404,,0.8256906077348066,
1527,36.6582135901804,,0.8256906077348066,,,,,,36.20275396487719,,0.8256906077348066,
1528,36.68220456814107,,0.8256906077348066,,,,,,36.226306351089974,,0.8256906077348066,
1529,36.706195546101725,,0.8256906077348066,,,,,,36.249858737302766,,0.8256906077348066,
1530,36.73018652406239,,0.8256906077348066,,,,,,36.27341112351555,,0.8256906077348066,
1531,36.754177502023055,,0.8256906077348066,,,,,,36.29696348671766,,0.8256906077348066,
1532,36.77816847998372,,0.8256906077348066,,,,,,36.32051587293044,,0.8256906077348066,
1533,36.80215945794438,,0.8255524861878453,,,,,,36.344068259143235,,0.8255524861878453,
1534,36.82615043590504,,0.8255524861878453,,,,,,36.36762064535602,,0.8255524861878453,
1535,36.85014141386571,,0.8255524861878453,,,,,,36.39117303156881,,0.8255524861878453,
1536,36.874132391826365,,0.8255524861878453,,,,,,36.4147254177816,,0.8255524861878453,
1537,36.89812336978703,,0.8255524861878453,,,,,,36.4382778039944,,0.8255524861878453,
1538,36.922114347747694,,0.8255524861878453,,,,,,36.4618301902072,,0.8255524861878453,
1539,36.94610532570836,,0.825414364640884,,,,,,36.48538257642,,0.825414364640884,
1540,36.97009630366902,,0.825414364640884,,,,,,36.5089349626328,,0.825414364640884,
1541,36.99408728162968,,0.8255524861878453,,,,,,36.5324873488456,,0.8255524861878453,
1542,37.01807825959035,,0.8255524861878453,,,,,,36.55603971204769,,0.8255524861878453,
1543,37.04206923755101,,0.8255524861878453,,,,,,36.57959209826049,,0.8255524861878453,
1544,37.06606021551167,,0.825414364640884,,,,,,36.60314448447329,,0.825414364640884,
1545,37.090051193472334,,0.825414364640884,,,,,,36.62669687068609,,0.825414364640884,
1546,37.114042171433,,0.825414364640884,,,,,,36.65024925689889,,0.825414364640884,
1547,37.138033149393664,,0.825414364640884,,,,,,36.67380164311169,,0.825414364640884,
1548,37.16202412735432,,0.8255524861878453,,,,,,36.69735402932449,,0.8255524861878453,
1549,37.186015105314986,,0.825414364640884,,,,,,36.720906415537286,,0.825414364640884,
1550,37.21000608327565,,0.825414364640884,,,,,,36.744458801750085,,0.825414364640884,
1551,37.23399706123631,,0.825414364640884,,,,,,36.768011187962884,,0.825414364640884,
1552,37.257988039196974,,0.825414364640884,,,,,,36.79156357417569,,0.825414364640884,
1553,37.28197901715764,,0.825414364640884,,,,,,36.815115937377776,,0.825414364640884,
1554,37.3059699951183,,0.825414364640884,,,,,,36.838668323590575,,0.825414364640884,
1555,37.32996097307896,,0.825414364640884,,,,,,36.862220709803374,,0.825414364640884,
1556,37.353951951039626,,0.825414364640884,,,,,,36.88577309601617,,0.825414364640884,
1557,37.37794292900029,,0.825414364640884,,,,,,36.90932548222898,,0.825414364640884,
1558,37.401933906960956,,0.825414364640884,,,,,,36.93287786844178,,0.825414364640884,
1559,37.42592488492161,,0.825414364640884,,,,,,36.95643025465458,,0.825414364640884,
1560,37.44991586288228,,0.825414364640884,,,,,,36.97998264086738,,0.825414364640884,
1561,37.47390684084294,,0.825414364640884,,,,,,37.003535027080176,,0.825414364640884,
1562,37.49789781880361,,0.825414364640884,,,,,,37.027087413292975,,0.825414364640884,
1563,37.521888796764266,,0.825414364640884,,,,,,37.050639799505774,,0.825414364640884,
1564,37.54587977472493,,0.825414364640884,,,,,,37.07419216270787,,0.825414364640884,
1565,37.569870752685596,,0.8255524861878453,,,,,,37.097744548920666,,0.8255524861878453,
1566,37.59386173064625,,0.8255524861878453,,,,,,37.121296935133465,,0.8255524861878453,
1567,37.61785270860692,,0.8255524861878453,,,,,,37.144849321346264,,0.8255524861878453,
1568,37.64184368656758,,0.8255524861878453,,,,,,37.16840170755906,,0.8255524861878453,
1569,37.66583466452825,,0.8255524861878453,,,,,,37.19195409377186,,0.8255524861878453,
1570,37.689825642488906,,0.8255524861878453,,,,,,37.21550647998466,,0.8255524861878453,
1571,37.71381662044957,,0.8255524861878453,,,,,,37.23905886619746,,0.8255524861878453,
1572,37.737807598410235,,0.8255524861878453,,,,,,37.26261125241026,,0.8255524861878453,
1573,37.7617985763709,,0.8255524861878453,,,,,,37.286163638623066,,0.8255524861878453,
1574,37.78578955433156,,0.8256906077348066,,,,,,37.309716024835865,,0.8256906077348066,
1575,37.80978053229222,,0.8256906077348066,,,,,,37.333268411048664,,0.8256906077348066,
1576,37.83377151025289,,0.8256906077348066,,,,,,37.35682077425075,,0.8256906077348066,
1577,37.85776248821355,,0.8256906077348066,,,,,,37.380373160463556,,0.8256906077348066,
1578,37.88175346617421,,0.8256906077348066,,,,,,37.403925546676355,,0.8256906077348066,
1579,37.905744444134875,,0.8256906077348066,,,,,,37.427477932889154,,0.8256906077348066,
1580,37.92973542209554,,0.8256906077348066,,,,,,37.45103031910195,,0.8256906077348066,
1581,37.9537264000562,,0.8256906077348066,,,,,,37.47458270531475,,0.8256906077348066,
1582,37.97771737801686,,0.8255524861878453,,,,,,37.49813509152755,,0.8255524861878453,
1583,38.00170835597753,,0.8255524861878453,,,,,,37.52168747774035,,0.8255524861878453,
1584,38.02569933393819,,0.8255524861878453,,,,,,37.54523986395315,,0.8255524861878453,
1585,38.04969031189885,,0.8256906077348066,,,,,,37.56879225016595,,0.8256906077348066,
1586,38.073681289859515,,0.8256906077348066,,,,,,37.59234463637875,,0.8256906077348066,
1587,38.09767226782018,,0.8256906077348066,,,,,,37.61589699958084,,0.8256906077348066,
1588,38.121663245780844,,0.8256906077348066,,,,,,37.63944938579364,,0.8256906077348066,
1589,38.1456542237415,,0.8256906077348066,,,,,,37.66300177200644,,0.8256906077348066,
1590,38.16964520170217,,0.8256906077348066,,,,,,37.68655415821924,,0.8256906077348066,
1591,38.19363617966283,,0.8255524861878453,,,,,,37.71010654443204,,0.8255524861878453,
1592,38.2176271576235,,0.8255524861878453,,,,,,37.733658930644836,,0.8255524861878453,
1593,38.241618135584154,,0.8255524861878453,,,,,,37.75721131685764,,0.8255524861878453,
1594,38.26560911354482,,0.8256906077348066,,,,,,37.78076370307044,,0.8256906077348066,
1595,38.289600091505484,,0.8256906077348066,,,,,,37.80431608928324,,0.8256906077348066,
1596,38.31359106946614,,0.8256906077348066,,,,,,37.82786847549604,,0.8256906077348066,
1597,38.33758204742681,,0.8256906077348066,,,,,,37.85142086170884,,0.8256906077348066,
1598,38.36157302538747,,0.8256906077348066,,,,,,37.87497322491093,,0.8256906077348066,
1599,38.38556400334814,,0.825828729281768,,,,,,37.89852561112373,,0.825828729281768,
1600,38.409554981308794,,0.825828729281768,,,,,,37.92207799733653,,0.825828729281768,
1601,38.43354595926946,,0.8259668508287292,,,,,,37.94563038354933,,0.8259668508287292,
1602,38.457536937230124,,0.8259668508287292,,,,,,37.96918276976213,,0.8259668508287292,
1603,38.48152791519079,,0.8259668508287292,,,,,,37.99273515597493,,0.8259668508287292,
1604,38.50551889315145,,0.8259668508287292,,,,,,38.016287542187726,,0.8259668508287292,
1605,38.52950987111211,,0.8259668508287292,,,,,,38.039839928400525,,0.8259668508287292,
1606,38.553500849072776,,0.8259668508287292,,,,,,38.063392314613324,,0.8259668508287292,
1607,38.57749182703344,,0.8259668508287292,,,,,,38.08694470082612,,0.8259668508287292,
1608,38.6014828049941,,0.8259668508287292,,,,,,38.11049708703892,,0.8259668508287292,
1609,38.625473782954764,,0.8259668508287292,,,,,,38.134049450241015,,0.8259668508287292,
1610,38.64946476091543,,0.8259668508287292,,,,,,38.157601836453814,,0.8259668508287292,
1611,38.673455738876086,,0.8261049723756906,,,,,,38.18115422266661,,0.8261049723756906,
1612,38.69744671683675,,0.8261049723756906,,,,,,38.20470660887941,,0.8261049723756906,
1613,38.721437694797416,,0.8262430939226519,,,,,,38.22825899509222,,0.8262430939226519,
1614,38.74542867275808,,0.8262430939226519,,,,,,38.25181138130502,,0.8262430939226519,
1615,38.76941965071874,,0.8263812154696133,,,,,,38.27536376751782,,0.8263812154696133,
1616,38.7934106286794,,0.8263812154696133,,,,,,38.298916153730616,,0.8263812154696133,
1617,38.81740160664007,,0.8263812154696133,,,,,,38.322468539943415,,0.8263812154696133,
1618,38.84139258460073,,0.8262430939226519,,,,,,38.346020926156214,,0.8262430939226519,
1619,38.86538356256139,,0.8262430939226519,,,,,,38.36957331236901,,0.8262430939226519,
1620,38.889374540522056,,0.8262430939226519,,,,,,38.39312569858181,,0.8262430939226519,
1621,38.91336551848272,,0.8262430939226519,,,,,,38.416678061783905,,0.8262430939226519,
1622,38.937356496443385,,0.8261049723756906,,,,,,38.440230447996704,,0.8261049723756906,
1623,38.96134747440404,,0.8261049723756906,,,,,,38.4637828342095,,0.8261049723756906,
1624,38.98533845236471,,0.8259668508287292,,,,,,38.4873352204223,,0.8259668508287292,
1625,39.00932943032537,,0.8259668508287292,,,,,,38.5108876066351,,0.8259668508287292,
1626,39.03332040828603,,0.825828729281768,,,,,,38.5344399928479,,0.825828729281768,
1627,39.057311386246695,,0.825828729281768,,,,,,38.5579923790607,,0.825828729281768,
1628,39.08130236420736,,0.825828729281768,,,,,,38.5815447652735,,0.825828729281768,
1629,39.105293342168025,,0.825828729281768,,,,,,38.605097151486305,,0.825828729281768,
1630,39.12928432012868,,0.825828729281768,,,,,,38.628649537699104,,0.825828729281768,
1631,39.15327529808935,,0.8259668508287292,,,,,,38.6522019239119,,0.8259668508287292,
1632,39.17726627605001,,0.8259668508287292,,,,,,38.67575428711399,,0.8259668508287292,
1633,39.20125725401068,,0.825828729281768,,,,,,38.69930667332679,,0.825828729281768,
1634,39.225248231971335,,0.825828729281768,,,,,,38.722859059539594,,0.825828729281768,
1635,39.249239209932,,0.8259668508287292,,,,,,38.74641144575239,,0.8259668508287292,
1636,39.273230187892665,,0.8259668508287292,,,,,,38.76996383196519,,0.8259668508287292,
1637,39.29722116585333,,0.8259668508287292,,,,,,38.79351621817799,,0.8259668508287292,
1638,39.32121214381399,,0.8259668508287292,,,,,,38.81706860439079,,0.8259668508287292,
1639,39.34520312177465,,0.8259668508287292,,,,,,38.84062099060359,,0.8259668508287292,
1640,39.36919409973532,,0.8259668508287292,,,,,,38.86417337681639,,0.8259668508287292,
1641,39.393185077695975,,0.825828729281768,,,,,,38.88772576302919,,0.825828729281768,
1642,39.41717605565664,,0.825828729281768,,,,,,38.91127814924199,,0.825828729281768,
1643,39.441167033617305,,0.825828729281768,,,,,,38.93483051244408,,0.825828729281768,
1644,39.46515801157797,,0.825828729281768,,,,,,38.95838289865688,,0.825828729281768,
1645,39.48914898953863,,0.825828729281768,,,,,,38.98193528486968,,0.825828729281768,
1646,39.51313996749929,,0.8256906077348066,,,,,,39.00548767108248,,0.8256906077348066,
1647,39.53713094545996,,0.8256906077348066,,,,,,39.029040057295276,,0.8256906077348066,
1648,39.561121911810034,,0.8256906077348066,,,,,,39.052592443508075,,0.8256906077348066,
1649,39.5851128897707,,0.8256906077348066,,,,,,39.076144829720874,,0.8256906077348066,
1650,39.609103867731356,,0.8256906077348066,,,,,,39.09969721593368,,0.8256906077348066,
1651,39.63309484569202,,0.825828729281768,,,,,,39.12324960214648,,0.825828729281768,
1652,39.657085823652686,,0.825828729281768,,,,,,39.14680198835928,,0.825828729281768,
1653,39.68107680161335,,0.8256906077348066,,,,,,39.17035437457208,,0.8256906077348066,
1654,39.70506777957401,,0.8255524861878453,,,,,,39.19390673777417,,0.8255524861878453,
1655,39.72905875753467,,0.8255524861878453,,,,,,39.21745912398697,,0.8255524861878453,
1656,39.75304973549534,,0.825414364640884,,,,,,39.24101151019977,,0.825414364640884,
1657,39.777040713456,,0.825414364640884,,,,,,39.26456389641257,,0.825414364640884,
1658,39.80103169141666,,0.825414364640884,,,,,,39.28811628262537,,0.825414364640884,
1659,39.825022669377326,,0.825414364640884,,,,,,39.311668668838166,,0.825414364640884,
1660,39.84901364733799,,0.825414364640884,,,,,,39.335221055050965,,0.825414364640884,
1661,39.873004625298655,,0.8251381215469613,,,,,,39.358773441263764,,0.8251381215469613,
1662,39.89699560325931,,0.8251381215469613,,,,,,39.38232582747656,,0.8251381215469613,
1663,39.92098658121998,,0.8251381215469613,,,,,,39.40587821368936,,0.8251381215469613,
1664,39.944977547570055,,0.8251381215469613,,,,,,39.42943059990216,,0.8251381215469613,
1665,39.96896852553072,,0.8251381215469613,,,,,,39.452982963104255,,0.8251381215469613,
1666,39.992959503491385,,0.8251381215469613,,,,,,39.476535349317054,,0.8251381215469613,
1667,40.01695048145204,,0.8251381215469613,,,,,,39.50008773552985,,0.8251381215469613,
1668,40.04094145941271,,0.8251381215469613,,,,,,39.52364012174265,,0.8251381215469613,
1669,40.06493243737337,,0.8251381215469613,,,,,,39.54719250795545,,0.8251381215469613,
1670,40.08892341533404,,0.8251381215469613,,,,,,39.57074489416826,,0.8251381215469613,
1671,40.112914393294695,,0.8251381215469613,,,,,,39.594297280381056,,0.8251381215469613,
1672,40.13690537125536,,0.8251381215469613,,,,,,39.617849666593855,,0.8251381215469613,
1673,40.160896349216024,,0.8251381215469613,,,,,,39.641402052806654,,0.8251381215469613,
1674,40.18488732717668,,0.8251381215469613,,,,,,39.66495443901945,,0.8251381215469613,
1675,40.20887830513735,,0.8251381215469613,,,,,,39.68850682523225,,0.8251381215469613,
1676,40.23286928309801,,0.8251381215469613,,,,,,39.71205921144505,,0.8251381215469613,
1677,40.25686026105868,,0.8251381215469613,,,,,,39.735611574647145,,0.8251381215469613,
1678,40.28085122740875,,0.8252762430939227,,,,,,39.759163960859944,,0.8252762430939227,
1679,40.30484220536942,,0.8252762430939227,,,,,,39.78271634707274,,0.8252762430939227,
1680,40.328833183330076,,0.8252762430939227,,,,,,39.80626873328554,,0.8252762430939227,
1681,40.35282416129074,,0.8252762430939227,,,,,,39.82982111949834,,0.8252762430939227,
1682,40.376815139251406,,0.825414364640884,,,,,,39.85337350571114,,0.825414364640884,
1683,40.40080611721206,,0.825414364640884,,,,,,39.87692589192394,,0.825414364640884,
1684,40.42479709517273,,0.825414364640884,,,,,,39.90047827813674,,0.825414364640884,
1685,40.44878807313339,,0.825414364640884,,,,,,39.92403066434954,,0.825414364640884,
1686,40.47277905109406,,0.825414364640884,,,,,,39.94758305056234,,0.825414364640884,
1687,40.496770029054716,,0.825414364640884,,,,,,39.97113543677514,,0.825414364640884,
1688,40.52076100701538,,0.8256906077348066,,,,,,39.99468779997723,,0.8256906077348066,
1689,40.544751984976045,,0.825828729281768,,,,,,40.01824018619003,,0.825828729281768,
1690,40.56874295132612,,0.825828729281768,,,,,,40.041792572402834,,0.825828729281768,
1691,40.59273392928679,,0.8259668508287292,,,,,,40.06534495861563,,0.8259668508287292,
1692,40.616724907247445,,0.8259668508287292,,,,,,40.08889734482843,,0.8259668508287292,
1693,40.64071588520811,,0.8259668508287292,,,,,,40.11244973104123,,0.8259668508287292,
1694,40.664706863168774,,0.8259668508287292,,,,,,40.13600211725403,,0.8259668508287292,
1695,40.68869784112944,,0.8259668508287292,,,,,,40.15955450346683,,0.8259668508287292,
1696,40.7126888190901,,0.8259668508287292,,,,,,40.18310688967963,,0.8259668508287292,
1697,40.73667979705076,,0.8261049723756906,,,,,,40.20665927589243,,0.8261049723756906,
1698,40.76067077501143,,0.8261049723756906,,,,,,40.230211662105226,,0.8261049723756906,
1699,40.78466175297209,,0.8261049723756906,,,,,,40.25376402530732,,0.8261049723756906,
1700,40.80865273093275,,0.8259668508287292,,,,,,40.27731641152012,,0.8259668508287292,
1701,40.832643708893414,,0.8259668508287292,,,,,,40.30086879773292,,0.8259668508287292,
1702,40.85663467524349,,0.8259668508287292,,,,,,40.32442118394572,,0.8259668508287292,
1703,40.880625653204156,,0.8259668508287292,,,,,,40.347973570158516,,0.8259668508287292,
1704,40.90461663116482,,0.8259668508287292,,,,,,40.371525956371315,,0.8259668508287292,
1705,40.92860760912548,,0.8259668508287292,,,,,,40.395078342584114,,0.8259668508287292,
1706,40.95259858708614,,0.8259668508287292,,,,,,40.41863072879692,,0.8259668508287292,
1707,40.97658956504681,,0.8259668508287292,,,,,,40.44218311500972,,0.8259668508287292,
1708,41.00058054300747,,0.8259668508287292,,,,,,40.46573550122252,,0.8259668508287292,
1709,41.02457152096813,,0.8259668508287292,,,,,,40.48928788743532,,0.8259668508287292,
1710,41.048562498928796,,0.8259668508287292,,,,,,40.5128402506374,,0.8259668508287292,
1711,41.07255347688946,,0.8259668508287292,,,,,,40.53639263685021,,0.8259668508287292,
1712,41.096544454850125,,0.8259668508287292,,,,,,40.55994502306301,,0.8259668508287292,
1713,41.12053543281078,,0.8261049723756906,,,,,,40.58349740927581,,0.8261049723756906,
1714,41.14452639916086,,0.8261049723756906,,,,,,40.60704979548861,,0.8261049723756906,
1715,41.168517377121525,,0.8261049723756906,,,,,,40.630602181701406,,0.8261049723756906,
1716,41.19250835508219,,0.8261049723756906,,,,,,40.654154567914205,,0.8261049723756906,
1717,41.216499333042854,,0.8261049723756906,,,,,,40.677706954127004,,0.8261049723756906,
1718,41.24049031100351,,0.8261049723756906,,,,,,40.7012593403398,,0.8261049723756906,
1719,41.26448128896418,,0.8262430939226519,,,,,,40.7248117265526,,0.8262430939226519,
1720,41.28847226692484,,0.8262430939226519,,,,,,40.7483641127654,,0.8262430939226519,
1721,41.31246324488551,,0.8262430939226519,,,,,,40.7719164989782,,0.8262430939226519,
1722,41.336454222846164,,0.8262430939226519,,,,,,40.79546886218029,,0.8262430939226519,
1723,41.36044520080683,,0.8261049723756906,,,,,,40.81902124839309,,0.8261049723756906,
1724,41.384436178767494,,0.8261049723756906,,,,,,40.84257363460589,,0.8261049723756906,
1725,41.40842714511757,,0.8261049723756906,,,,,,40.86612602081869,,0.8261049723756906,
1726,41.432418123078236,,0.8262430939226519,,,,,,40.8896784070315,,0.8262430939226519,
1727,41.45640910103889,,0.8262430939226519,,,,,,40.913230793244296,,0.8262430939226519,
1728,41.48040007899956,,0.8262430939226519,,,,,,40.936783179457095,,0.8262430939226519,
1729,41.50439105696022,,0.8262430939226519,,,,,,40.960335565669894,,0.8262430939226519,
1730,41.52838203492089,,0.8262430939226519,,,,,,40.98388795188269,,0.8262430939226519,
1731,41.552373012881546,,0.8262430939226519,,,,,,41.00744033809549,,0.8262430939226519,
1732,41.57636399084221,,0.8262430939226519,,,,,,41.03099272430829,,0.8262430939226519,
1733,41.600354968802876,,0.8262430939226519,,,,,,41.054545087510384,,0.8262430939226519,
1734,41.62434594676354,,0.8262430939226519,,,,,,41.07809747372318,,0.8262430939226519,
1735,41.6483369247242,,0.8262430939226519,,,,,,41.10164985993598,,0.8262430939226519,
1736,41.67232790268486,,0.8262430939226519,,,,,,41.12520224614878,,0.8262430939226519,
1737,41.69631886903494,,0.8262430939226519,,,,,,41.14875463236158,,0.8262430939226519,
1738,41.720309846995605,,0.8262430939226519,,,,,,41.17230701857438,,0.8262430939226519,
1739,41.74430082495627,,0.8261049723756906,,,,,,41.19585940478718,,0.8261049723756906,
1740,41.76829180291693,,0.8261049723756906,,,,,,41.21941179099998,,0.8261049723756906,
1741,41.79228278087759,,0.8261049723756906,,,,,,41.24296417721278,,0.8261049723756906,
1742,41.81627375883826,,0.8261049723756906,,,,,,41.26651656342558,,0.8261049723756906,
1743,41.84026473679892,,0.8261049723756906,,,,,,41.29006894963838,,0.8261049723756906,
1744,41.86425571475958,,0.8262430939226519,,,,,,41.31362131284047,,0.8262430939226519,
1745,41.888246692720244,,0.8262430939226519,,,,,,41.33717369905327,,0.8262430939226519,
1746,41.91223767068091,,0.8261049723756906,,,,,,41.360726085266066,,0.8261049723756906,
1747,41.93622864864157,,0.8259668508287292,,,,,,41.38427847147887,,0.8259668508287292,
1748,41.96021961499165,,0.8259668508287292,,,,,,41.40783085769167,,0.8259668508287292,
1749,41.98421059295231,,0.8259668508287292,,,,,,41.43138324390447,,0.8259668508287292,
1750,42.00820157091297,,0.825828729281768,,,,,,41.45493563011727,,0.825828729281768,
1751,42.03219254887364,,0.825828729281768,,,,,,41.47848801633007,,0.825828729281768,
1752,42.0561835268343,,0.825828729281768,,,,,,41.50204040254287,,0.825828729281768,
1753,42.08017450479496,,0.825828729281768,,,,,,41.52559278875567,,0.825828729281768,
1754,42.104165482755626,,0.825828729281768,,,,,,41.549145174968466,,0.825828729281768,
1755,42.12815646071629,,0.825828729281768,,,,,,41.57269753817056,,0.825828729281768,
1756,42.15214743867695,,0.8259668508287292,,,,,,41.59624992438336,,0.8259668508287292,
1757,42.17613841663761,,0.8259668508287292,,,,,,41.61980231059616,,0.8259668508287292,
1758,42.20012939459828,,0.8259668508287292,,,,,,41.643354696808956,,0.8259668508287292,
1759,42.224120360948355,,0.8259668508287292,,,,,,41.666907083021755,,0.8259668508287292,
1760,42.24811133890902,,0.8259668508287292,,,,,,41.690459469234554,,0.8259668508287292,
1761,42.272102316869685,,0.8259668508287292,,,,,,41.71401185544735,,0.8259668508287292,
1762,42.29609329483034,,0.825828729281768,,,,,,41.73756424166015,,0.825828729281768,
1763,42.32008427279101,,0.825828729281768,,,,,,41.76111662787296,,0.825828729281768,
1764,42.34407525075167,,0.825828729281768,,,,,,41.78466901408576,,0.825828729281768,
1765,42.36806622871234,,0.825828729281768,,,,,,41.80822140029856,,0.825828729281768,
1766,42.392057206672995,,0.825828729281768,,,,,,41.831773786511356,,0.825828729281768,
1767,42.41604818463366,,0.825828729281768,,,,,,41.85532614971345,,0.825828729281768,
1768,42.440039162594324,,0.825828729281768,,,,,,41.87887853592625,,0.825828729281768,
1769,42.46403014055498,,0.825828729281768,,,,,,41.90243092213905,,0.825828729281768,
1770,42.488021106905066,,0.825828729281768,,,,,,41.925983308351846,,0.825828729281768,
1771,42.512012084865724,,0.825828729281768,,,,,,41.949535694564645,,0.825828729281768,
1772,42.53600306282639,,0.825828729281768,,,,,,41.973088080777444,,0.825828729281768,
1773,42.55999404078705,,0.825828729281768,,,,,,41.99664046699024,,0.825828729281768,
1774,42.58398501874772,,0.825828729281768,,,,,,42.02019285320304,,0.825828729281768,
1775,42.607975996708376,,0.8256906077348066,,,,,,42.04374523941584,,0.8256906077348066,
1776,42.63196697466904,,0.8255524861878453,,,,,,42.06729762562864,,0.8255524861878453,
1777,42.655957952629706,,0.8256906077348066,,,,,,42.09085001184144,,0.8256906077348066,
1778,42.67994893059036,,0.8256906077348066,,,,,,42.11440237504353,,0.8256906077348066,
1779,42.70393990855103,,0.8255524861878453,,,,,,42.13795476125633,,0.8255524861878453,
1780,42.72793088651169,,0.825414364640884,,,,,,42.16150714746913,,0.825414364640884,
1781,42.75192186447236,,0.825414364640884,,,,,,42.18505953368193,,0.825414364640884,
1782,42.775912842433016,,0.825414364640884,,,,,,42.20861191989473,,0.825414364640884,
1783,42.79990382039368,,0.825414364640884,,,,,,42.232164306107535,,0.825414364640884,
1784,42.823894798354345,,0.825414364640884,,,,,,42.255716692320334,,0.825414364640884,
1785,42.84788577631501,,0.825414364640884,,,,,,42.27926907853313,,0.825414364640884,
1786,42.87187675427567,,0.8255524861878453,,,,,,42.30282146474593,,0.8255524861878453,
1787,42.89586773223633,,0.825414364640884,,,,,,42.32637385095873,,0.825414364640884,
1788,42.919858710197,,0.825414364640884,,,,,,42.34992623717153,,0.825414364640884,
1789,42.94384968815766,,0.8252762430939227,,,,,,42.37347860037362,,0.8252762430939227,
1790,42.96784066611832,,0.8252762430939227,,,,,,42.39703098658642,,0.8252762430939227,
1791,42.991831644078985,,0.8252762430939227,,,,,,42.42058337279922,,0.8252762430939227,
1792,43.01582262203965,,0.8252762430939227,,,,,,42.44413575901202,,0.8252762430939227,
1793,43.03981360000031,,0.8252762430939227,,,,,,42.46768814522482,,0.8252762430939227,
1794,43.06380457796097,,0.8252762430939227,,,,,,42.49124053143762,,0.8252762430939227,
1795,43.08779555592164,,0.8252762430939227,,,,,,42.51479291765042,,0.8252762430939227,
1796,43.1117865338823,,0.8252762430939227,,,,,,42.53834530386322,,0.8252762430939227,
1797,43.13577751184296,,0.8252762430939227,,,,,,42.561897690076016,,0.8252762430939227,
1798,43.159768489803625,,0.8252762430939227,,,,,,42.585450076288815,,0.8252762430939227,
1799,43.18375946776429,,0.8252762430939227,,,,,,42.60900246250162,,0.8252762430939227,
1800,43.207750445724955,,0.8252762430939227,,,,,,42.63255482570371,,0.8252762430939227,
1801,43.23174142368561,,0.8252762430939227,,,,,,42.656107211916506,,0.8252762430939227,
1802,43.25573240164628,,0.8252762430939227,,,,,,42.679659598129305,,0.8252762430939227,
1803,43.27972337960694,,0.8252762430939227,,,,,,42.70321198434211,,0.8252762430939227,
1804,43.30371435756761,,0.8252762430939227,,,,,,42.72676437055491,,0.8252762430939227,
1805,43.327705335528265,,0.8252762430939227,,,,,,42.75031675676771,,0.8252762430939227,
1806,43.35169631348893,,0.8252762430939227,,,,,,42.77386914298051,,0.8252762430939227,
1807,43.375687291449594,,0.8252762430939227,,,,,,42.79742152919331,,0.8252762430939227,
1808,43.39967826941025,,0.825414364640884,,,,,,42.82097391540611,,0.825414364640884,
1809,43.42366924737092,,0.8255524861878453,,,,,,42.844526301618906,,0.8255524861878453,
1810,43.44766022533158,,0.8255524861878453,,,,,,42.868078687831705,,0.8255524861878453,
1811,43.47165120329225,,0.8255524861878453,,,,,,42.891631074044504,,0.8255524861878453,
1812,43.495642181252904,,0.8255524861878453,,,,,,42.9151834372466,,0.8255524861878453,
1813,43.51963315921357,,0.8255524861878453,,,,,,42.938735823459396,,0.8255524861878453,
1814,43.543624137174234,,0.8255524861878453,,,,,,42.962288209672195,,0.8255524861878453,
1815,43.5676151151349,,0.8255524861878453,,,,,,42.985840595884994,,0.8255524861878453,
1816,43.59160609309556,,0.8255524861878453,,,,,,43.00939298209779,,0.8255524861878453,
1817,43.61559707105622,,0.8255524861878453,,,,,,43.03294536831059,,0.8255524861878453,
1818,43.639588049016886,,0.8255524861878453,,,,,,43.05649775452339,,0.8255524861878453,
1819,43.66357902697755,,0.8256906077348066,,,,,,43.0800501407362,,0.8256906077348066,
1820,43.68757000493821,,0.8256906077348066,,,,,,43.103602526949,,0.8256906077348066,
1821,43.711560982898874,,0.825828729281768,,,,,,43.127154913161796,,0.825828729281768,
1822,43.73555196085954,,0.825828729281768,,,,,,43.150707299374595,,0.825828729281768,
1823,43.759542938820196,,0.825828729281768,,,,,,43.17425966257668,,0.825828729281768,
1824,43.78353391678086,,0.825828729281768,,,,,,43.19781204878949,,0.825828729281768,
1825,43.807524894741526,,0.825828729281768,,,,,,43.221364435002286,,0.825828729281768,
1826,43.83151587270219,,0.825828729281768,,,,,,43.244916821215085,,0.825828729281768,
1827,43.85550685066285,,0.825828729281768,,,,,,43.268469207427884,,0.825828729281768,
1828,43.879497828623514,,0.825828729281768,,,,,,43.29202159364068,,0.825828729281768,
1829,43.90348880658418,,0.825828729281768,,,,,,43.31557397985348,,0.825828729281768,
1830,43.92747978454484,,0.825828729281768,,,,,,43.33912636606628,,0.825828729281768,
1831,43.9514707625055,,0.825828729281768,,,,,,43.36267875227908,,0.825828729281768,
1832,43.975461740466166,,0.825828729281768,,,,,,43.38623113849188,,0.825828729281768,
1833,43.99945271842683,,0.8256906077348066,,,,,,43.40978352470468,,0.8256906077348066,
1834,44.023443696387496,,0.8256906077348066,,,,,,43.43333588790677,,0.8256906077348066,
1835,44.04743467434815,,0.8256906077348066,,,,,,43.45688827411957,,0.8256906077348066,
1836,44.07142565230882,,0.8256906077348066,,,,,,43.48044066033237,,0.8256906077348066,
1837,44.09541663026948,,0.8256906077348066,,,,,,43.50399304654517,,0.8256906077348066,
1838,44.11940760823014,,0.8256906077348066,,,,,,43.52754543275797,,0.8256906077348066,
1839,44.143398586190806,,0.8256906077348066,,,,,,43.551097818970774,,0.8256906077348066,
1840,44.16738956415147,,0.8255524861878453,,,,,,43.57465020518357,,0.8255524861878453,
1841,44.191380542112135,,0.8255524861878453,,,,,,43.59820259139637,,0.8255524861878453,
1842,44.21537152007279,,0.8255524861878453,,,,,,43.62175497760917,,0.8255524861878453,
1843,44.23936249803346,,0.8255524861878453,,,,,,43.64530736382197,,0.8255524861878453,
1844,44.26335347599412,,0.8255524861878453,,,,,,43.66885975003477,,0.8255524861878453,
1845,44.28734445395479,,0.8255524861878453,,,,,,43.69241211323686,,0.8255524861878453,
1846,44.311335431915445,,0.8255524861878453,,,,,,43.71596449944966,,0.8255524861878453,
1847,44.33532640987611,,0.8255524861878453,,,,,,43.73951688566246,,0.8255524861878453,
1848,44.359317387836775,,0.8255524861878453,,,,,,43.76306927187526,,0.8255524861878453,
1849,44.38330836579744,,0.825414364640884,,,,,,43.78662165808806,,0.825414364640884,
1850,44.4072993437581,,0.825414364640884,,,,,,43.81017404430086,,0.825414364640884,
1851,44.43129032171876,,0.825414364640884,,,,,,43.83372643051366,,0.825414364640884,
1852,44.45528129967943,,0.825414364640884,,,,,,43.857278816726456,,0.825414364640884,
1853,44.479272277640085,,0.825414364640884,,,,,,43.880831202939255,,0.825414364640884,
1854,44.50326325560075,,0.825414364640884,,,,,,43.904383589152054,,0.825414364640884,
1855,44.527254233561415,,0.825414364640884,,,,,,43.92793597536486,,0.825414364640884,
1856,44.55124521152208,,0.825414364640884,,,,,,43.95148836157766,,0.825414364640884,
1857,44.57523618948274,,0.825414364640884,,,,,,43.975040724779745,,0.825414364640884,
1858,44.5992271674434,,0.8255524861878453,,,,,,43.998593110992545,,0.8255524861878453,
1859,44.62321814540407,,0.8255524861878453,,,,,,44.022145497205344,,0.8255524861878453,
1860,44.64720912336473,,0.8255524861878453,,,,,,44.04569788341815,,0.8255524861878453,
1861,44.67120010132539,,0.8255524861878453,,,,,,44.06925026963095,,0.8255524861878453,
1862,44.695191079286055,,0.8255524861878453,,,,,,44.09280265584375,,0.8255524861878453,
1863,44.71918205724672,,0.8255524861878453,,,,,,44.11635504205655,,0.8255524861878453,
1864,44.743173035207384,,0.8255524861878453,,,,,,44.139907428269346,,0.8255524861878453,
1865,44.76716401316804,,0.8255524861878453,,,,,,44.163459814482145,,0.8255524861878453,
1866,44.79115499112871,,0.8255524861878453,,,,,,44.187012200694944,,0.8255524861878453,
1867,44.81514596908937,,0.8255524861878453,,,,,,44.21056458690774,,0.8255524861878453,
1868,44.83913694705003,,0.8255524861878453,,,,,,44.234116950109836,,0.8255524861878453,
1869,44.863127925010694,,0.825414364640884,,,,,,44.257669336322635,,0.825414364640884,
1870,44.88711890297136,,0.825414364640884,,,,,,44.281221722535435,,0.825414364640884,
1871,44.911109880932024,,0.825414364640884,,,,,,44.304774108748234,,0.825414364640884,
1872,44.93510085889268,,0.825414364640884,,,,,,44.32832649496103,,0.825414364640884,
1873,44.95909183685335,,0.8251381215469613,,,,,,44.35187888117383,,0.8251381215469613,
1874,44.98308281481401,,0.8251381215469613,,,,,,44.37543126738663,,0.8251381215469613,
1875,45.007073792774676,,0.8251381215469613,,,,,,44.39898365359943,,0.8251381215469613,
1876,45.031064770735334,,0.825,,,,,,44.422536039812236,,0.825,
1877,45.055055748696,,0.8251381215469613,,,,,,44.446088426025035,,0.8251381215469613,
1878,45.079046726656664,,0.8251381215469613,,,,,,44.469640812237834,,0.8251381215469613,
1879,45.10303770461733,,0.825,,,,,,44.49319317543992,,0.825,
1880,45.127028682577986,,0.825,,,,,,44.516745561652726,,0.825,
1881,45.15101966053865,,0.825,,,,,,44.540297947865525,,0.825,
1882,45.175010638499316,,0.825,,,,,,44.563850334078325,,0.825,
1883,45.199001616459974,,0.825,,,,,,44.587402720291124,,0.825,
1884,45.22299259442064,,0.8248618784530387,,,,,,44.61095510650392,,0.8248618784530387,
1885,45.2469835723813,,0.8248618784530387,,,,,,44.63450749271672,,0.8248618784530387,
1886,45.27097455034197,,0.8248618784530387,,,,,,44.65805987892952,,0.8248618784530387,
1887,45.294965528302626,,0.8248618784530387,,,,,,44.68161226514232,,0.8248618784530387,
1888,45.31895650626329,,0.8248618784530387,,,,,,44.70516465135512,,0.8248618784530387,
1889,45.342947484223956,,0.8248618784530387,,,,,,44.72871703756792,,0.8248618784530387,
1890,45.36693846218462,,0.8248618784530387,,,,,,44.75226940077001,,0.8248618784530387,
1891,45.39092944014528,,0.8248618784530387,,,,,,44.77582178698281,,0.8248618784530387,
1892,45.41492041810594,,0.8248618784530387,,,,,,44.79937417319561,,0.8248618784530387,
1893,45.43891139606661,,0.8248618784530387,,,,,,44.82292655940841,,0.8248618784530387,
1894,45.46290237402727,,0.8248618784530387,,,,,,44.84647894562121,,0.8248618784530387,
1895,45.48689335198793,,0.8248618784530387,,,,,,44.87003133183401,,0.8248618784530387,
1896,45.510884329948595,,0.8248618784530387,,,,,,44.89358371804681,,0.8248618784530387,
1897,45.53487530790926,,0.8248618784530387,,,,,,44.91713610425961,,0.8248618784530387,
1898,45.55886628586992,,0.8248618784530387,,,,,,44.94068849047241,,0.8248618784530387,
1899,45.58285726383058,,0.8248618784530387,,,,,,44.96424087668521,,0.8248618784530387,
1900,45.60684824179125,,0.8248618784530387,,,,,,44.98779326289801,,0.8248618784530387,
1901,45.63083921975191,,0.8248618784530387,,,,,,45.01134564911081,,0.8248618784530387,
1902,45.65483019771257,,0.8248618784530387,,,,,,45.0348980123129,,0.8248618784530387,
1903,45.678821175673235,,0.8248618784530387,,,,,,45.0584503985257,,0.8248618784530387,
1904,45.7028121536339,,0.8248618784530387,,,,,,45.0820027847385,,0.8248618784530387,
1905,45.726803131594565,,0.825,,,,,,45.1055551709513,,0.825,
1906,45.75079409794464,,0.825,,,,,,45.1291075571641,,0.825,
1907,45.7747850759053,,0.825,,,,,,45.1526599433769,,0.825,
1908,45.798776053865964,,0.825,,,,,,45.176212329589696,,0.825,
1909,45.82276703182663,,0.825,,,,,,45.199764715802495,,0.825,
1910,45.846758009787294,,0.825,,,,,,45.223317102015294,,0.825,
1911,45.87074898774795,,0.8247237569060774,,,,,,45.24686948822809,,0.8247237569060774,
1912,45.89473996570862,,0.8247237569060774,,,,,,45.2704218744409,,0.8247237569060774,
1913,45.91873094366928,,0.824585635359116,,,,,,45.293974237642985,,0.824585635359116,
1914,45.942721921629946,,0.824585635359116,,,,,,45.317526623855784,,0.824585635359116,
1915,45.966712899590604,,0.8247237569060774,,,,,,45.34107901006858,,0.8247237569060774,
1916,45.99070387755127,,0.824585635359116,,,,,,45.36463139628139,,0.824585635359116,
1917,46.014694855511934,,0.824585635359116,,,,,,45.38818378249419,,0.824585635359116,
1918,46.0386858334726,,0.824585635359116,,,,,,45.41173616870699,,0.824585635359116,
1919,46.062676811433256,,0.824585635359116,,,,,,45.43528855491979,,0.824585635359116,
1920,46.08666777778333,,0.8244475138121546,,,,,,45.458840941132586,,0.8244475138121546,
1921,46.110658755744,,0.8244475138121546,,,,,,45.482393327345385,,0.8244475138121546,
1922,46.13464973370466,,0.8244475138121546,,,,,,45.505945713558184,,0.8244475138121546,
1923,46.15864071166533,,0.8244475138121546,,,,,,45.52949809977098,,0.8244475138121546,
1924,46.182631689625985,,0.8244475138121546,,,,,,45.553050462973076,,0.8244475138121546,
1925,46.20662266758665,,0.8244475138121546,,,,,,45.576602849185875,,0.8244475138121546,
1926,46.230613645547315,,0.8244475138121546,,,,,,45.600155235398674,,0.8244475138121546,
1927,46.25460462350798,,0.8244475138121546,,,,,,45.62370762161147,,0.8244475138121546,
1928,46.27859560146864,,0.8244475138121546,,,,,,45.64726000782427,,0.8244475138121546,
1929,46.3025865794293,,0.8244475138121546,,,,,,45.67081239403707,,0.8244475138121546,
1930,46.32657755738997,,0.8244475138121546,,,,,,45.69436478024987,,0.8244475138121546,
1931,46.350568535350625,,0.8243093922651934,,,,,,45.71791716646267,,0.8243093922651934,
1932,46.37455950170071,,0.824171270718232,,,,,,45.741469552675476,,0.824171270718232,
1933,46.39855047966137,,0.824171270718232,,,,,,45.765021938888275,,0.824171270718232,
1934,46.42254145762203,,0.824171270718232,,,,,,45.788574325101074,,0.824171270718232,
1935,46.4465324355827,,0.824171270718232,,,,,,45.81212668830316,,0.824171270718232,
1936,46.47052341354336,,0.824171270718232,,,,,,45.83567907451596,,0.824171270718232,
1937,46.49451439150402,,0.824171270718232,,,,,,45.859231460728765,,0.824171270718232,
1938,46.518505369464684,,0.824171270718232,,,,,,45.882783846941564,,0.824171270718232,
1939,46.54249634742535,,0.8240331491712707,,,,,,45.90633623315436,,0.8240331491712707,
1940,46.56648732538601,,0.8240331491712707,,,,,,45.92988861936716,,0.8240331491712707,
1941,46.59047830334667,,0.824171270718232,,,,,,45.95344100557996,,0.824171270718232,
1942,46.614469281307336,,0.824171270718232,,,,,,45.97699339179276,,0.824171270718232,
1943,46.638460259268,,0.824171270718232,,,,,,46.00054577800556,,0.824171270718232,
1944,46.66245123722866,,0.8243093922651934,,,,,,46.02409816421836,,0.8243093922651934,
1945,46.68644220357874,,0.8243093922651934,,,,,,46.04765055043116,,0.8243093922651934,
1946,46.7104331815394,,0.8243093922651934,,,,,,46.07120293664396,,0.8243093922651934,
1947,46.734424159500065,,0.8243093922651934,,,,,,46.09475529984605,,0.8243093922651934,
1948,46.75841513746073,,0.8244475138121546,,,,,,46.11830768605885,,0.8244475138121546,
1949,46.782406115421395,,0.824585635359116,,,,,,46.14186007227165,,0.824585635359116,
1950,46.80639709338205,,0.824585635359116,,,,,,46.16541245848445,,0.824585635359116,
1951,46.83038807134272,,0.824585635359116,,,,,,46.188964844697246,,0.824585635359116,
1952,46.85437904930338,,0.824585635359116,,,,,,46.21251723091005,,0.824585635359116,
1953,46.87837002726404,,0.824585635359116,,,,,,46.23606961712285,,0.824585635359116,
1954,46.902361005224705,,0.824585635359116,,,,,,46.25962200333565,,0.824585635359116,
1955,46.92635198318537,,0.824585635359116,,,,,,46.28317438954845,,0.824585635359116,
1956,46.95034294953545,,0.824585635359116,,,,,,46.30672677576125,,0.824585635359116,
1957,46.97433392749611,,0.824585635359116,,,,,,46.33027916197405,,0.824585635359116,
1958,46.998324905456776,,0.824585635359116,,,,,,46.35383152517614,,0.824585635359116,
1959,47.022315883417434,,0.8247237569060774,,,,,,46.37738391138894,,0.8247237569060774,
1960,47.0463068613781,,0.8247237569060774,,,,,,46.40093629760174,,0.8247237569060774,
1961,47.070297839338764,,0.8248618784530387,,,,,,46.42448868381454,,0.8248618784530387,
1962,47.09428881729942,,0.8248618784530387,,,,,,46.44804107002734,,0.8248618784530387,
1963,47.11827979526009,,0.8247237569060774,,,,,,46.471593456240136,,0.8247237569060774,
1964,47.14227077322075,,0.8247237569060774,,,,,,46.495145842452935,,0.8247237569060774,
1965,47.166261751181416,,0.8247237569060774,,,,,,46.518698228665734,,0.8247237569060774,
1966,47.190252729142074,,0.8247237569060774,,,,,,46.54225061487853,,0.8247237569060774,
1967,47.21424370710274,,0.8247237569060774,,,,,,46.56580300109133,,0.8247237569060774,
1968,47.238234673452816,,0.8248618784530387,,,,,,46.58935538730414,,0.8248618784530387,
1969,47.26222565141348,,0.8248618784530387,,,,,,46.612907750506224,,0.8248618784530387,
1970,47.286216629374145,,0.8248618784530387,,,,,,46.63646013671902,,0.8248618784530387,
1971,47.3102076073348,,0.8248618784530387,,,,,,46.66001252293182,,0.8248618784530387,
1972,47.33419858529547,,0.8248618784530387,,,,,,46.68356490914462,,0.8248618784530387,
1973,47.35818956325613,,0.8248618784530387,,,,,,46.70711729535743,,0.8248618784530387,
1974,47.3821805412168,,0.8248618784530387,,,,,,46.73066968157023,,0.8248618784530387,
1975,47.406171519177455,,0.8248618784530387,,,,,,46.754222067783026,,0.8248618784530387,
1976,47.43016249713812,,0.8248618784530387,,,,,,46.777774453995825,,0.8248618784530387,
1977,47.454153475098785,,0.8248618784530387,,,,,,46.801326840208624,,0.8248618784530387,
1978,47.47814445305945,,0.8247237569060774,,,,,,46.82487922642142,,0.8247237569060774,
1979,47.50213541940953,,0.8247237569060774,,,,,,46.84843161263422,,0.8247237569060774,
1980,47.526126397370184,,0.8248618784530387,,,,,,46.871983975836315,,0.8248618784530387,
1981,47.55011737533085,,0.8248618784530387,,,,,,46.895536362049114,,0.8248618784530387,
1982,47.574108353291514,,0.8248618784530387,,,,,,46.91908874826191,,0.8248618784530387,
1983,47.59809933125218,,0.8248618784530387,,,,,,46.94264113447471,,0.8248618784530387,
1984,47.62209030921284,,0.8248618784530387,,,,,,46.96619352068751,,0.8248618784530387,
1985,47.6460812871735,,0.825,,,,,,46.98974590690031,,0.825,
1986,47.670072265134166,,0.825,,,,,,47.01329829311311,,0.825,
1987,47.69406324309483,,0.825,,,,,,47.03685067932591,,0.825,
1988,47.71805422105549,,0.825,,,,,,47.06040306553871,,0.825,
1989,47.742045199016154,,0.8248618784530387,,,,,,47.083955451751514,,0.8248618784530387,
1990,47.76603617697682,,0.8248618784530387,,,,,,47.10750783796431,,0.8248618784530387,
1991,47.790027143326895,,0.8248618784530387,,,,,,47.1310602011664,,0.8248618784530387,
1992,47.81401812128756,,0.8248618784530387,,,,,,47.1546125873792,,0.8248618784530387,
1993,47.83800909924822,,0.8248618784530387,,,,,,47.178164973592004,,0.8248618784530387,
1994,47.86200007720888,,0.8248618784530387,,,,,,47.2017173598048,,0.8248618784530387,
1995,47.88599105516955,,0.8248618784530387,,,,,,47.2252697460176,,0.8248618784530387,
1996,47.90998203313021,,0.8248618784530387,,,,,,47.2488221322304,,0.8248618784530387,
1997,47.93397301109087,,0.8248618784530387,,,,,,47.2723745184432,,0.8248618784530387,
1998,47.957963989051535,,0.8248618784530387,,,,,,47.295926904656,,0.8248618784530387,
1999,47.9819549670122,,0.825,,,,,,47.3194792908688,,0.825,
2000,48.005945944972865,,0.825,,,,,,47.3430316770816,,0.825,
2001,48.02993692293352,,0.825,,,,,,47.3665840632944,,0.825,
2002,48.0539278892836,,0.825,,,,,,47.390136449507196,,0.825,
2003,48.077918867244264,,0.8248618784530387,,,,,,47.41368881270929,,0.8248618784530387,
2004,48.10190984520493,,0.8248618784530387,,,,,,47.43724119892209,,0.8248618784530387,
2005,48.125900823165594,,0.8248618784530387,,,,,,47.46079358513489,,0.8248618784530387,
2006,48.14989180112625,,0.8247237569060774,,,,,,47.484345971347686,,0.8247237569060774,
2007,48.17388277908692,,0.8247237569060774,,,,,,47.507898357560485,,0.8247237569060774,
2008,48.19787375704758,,0.8248618784530387,,,,,,47.531450743773284,,0.8248618784530387,
2009,48.221864735008246,,0.8248618784530387,,,,,,47.55500312998609,,0.8248618784530387,
2010,48.245855712968904,,0.8248618784530387,,,,,,47.57855551619889,,0.8248618784530387,
2011,48.26984669092957,,0.8248618784530387,,,,,,47.60210790241169,,0.8248618784530387,
2012,48.293837668890234,,0.8248618784530387,,,,,,47.62566028862449,,0.8248618784530387,
2013,48.31782863524031,,0.825,,,,,,47.64921267483729,,0.825,
2014,48.341819613200975,,0.825,,,,,,47.67276503803938,,0.825,
2015,48.36581059116163,,0.8248618784530387,,,,,,47.69631742425218,,0.8248618784530387,
2016,48.3898015691223,,0.8248618784530387,,,,,,47.71986981046498,,0.8248618784530387,
2017,48.41379254708296,,0.8248618784530387,,,,,,47.74342219667778,,0.8248618784530387,
2018,48.43778352504363,,0.8248618784530387,,,,,,47.766974582890576,,0.8248618784530387,
2019,48.461774503004285,,0.8248618784530387,,,,,,47.790526969103375,,0.8248618784530387,
2020,48.48576548096495,,0.8248618784530387,,,,,,47.814079355316174,,0.8248618784530387,
2021,48.509756458925615,,0.8248618784530387,,,,,,47.83763174152897,,0.8248618784530387,
2022,48.53374743688628,,0.8247237569060774,,,,,,47.86118412774177,,0.8247237569060774,
2023,48.55773841484694,,0.8247237569060774,,,,,,47.88473651395457,,0.8247237569060774,
2024,48.5817293928076,,0.8247237569060774,,,,,,47.90828890016737,,0.8247237569060774,
2025,48.60572037076827,,0.8247237569060774,,,,,,47.93184126336946,,0.8247237569060774,
2026,48.629711348728925,,0.8247237569060774,,,,,,47.95539364958226,,0.8247237569060774,
2027,48.65370232668959,,0.8247237569060774,,,,,,47.97894603579506,,0.8247237569060774,
2028,48.677693304650255,,0.8247237569060774,,,,,,48.00249842200786,,0.8247237569060774,
2029,48.70168428261092,,0.8247237569060774,,,,,,48.02605080822067,,0.8247237569060774,
2030,48.72567526057158,,0.8247237569060774,,,,,,48.049603194433466,,0.8247237569060774,
2031,48.74966623853224,,0.8247237569060774,,,,,,48.073155580646265,,0.8247237569060774,
2032,48.77365721649291,,0.8247237569060774,,,,,,48.096707966859064,,0.8247237569060774,
2033,48.79764819445357,,0.8247237569060774,,,,,,48.12026035307186,,0.8247237569060774,
2034,48.82163917241423,,0.8247237569060774,,,,,,48.14381273928466,,0.8247237569060774,
2035,48.845630150374895,,0.8247237569060774,,,,,,48.16736512549746,,0.8247237569060774,
2036,48.86962112833556,,0.8247237569060774,,,,,,48.190917488699554,,0.8247237569060774,
2037,48.893612106296224,,0.8247237569060774,,,,,,48.21446987491235,,0.8247237569060774,
2038,48.91760308425688,,0.824585635359116,,,,,,48.23802226112515,,0.824585635359116,
2039,48.94159406221755,,0.8247237569060774,,,,,,48.26157464733795,,0.8247237569060774,
2040,48.96558504017821,,0.824585635359116,,,,,,48.28512703355075,,0.824585635359116,
2041,48.98957601813887,,0.8244475138121546,,,,,,48.30867941976355,,0.8244475138121546,
2042,49.013566996099534,,0.8244475138121546,,,,,,48.33223180597635,,0.8244475138121546,
2043,49.0375579740602,,0.8244475138121546,,,,,,48.35578419218915,,0.8244475138121546,
2044,49.061548952020864,,0.8244475138121546,,,,,,48.37933657840195,,0.8244475138121546,
2045,49.08553992998152,,0.8244475138121546,,,,,,48.40288896461475,,0.8244475138121546,
2046,49.10953090794219,,0.8244475138121546,,,,,,48.42644135082755,,0.8244475138121546,
2047,49.13352188590285,,0.824585635359116,,,,,,48.44999373704035,,0.824585635359116,
2048,49.157512863863516,,0.824585635359116,,,,,,48.47354610024244,,0.824585635359116,
2049,49.181503841824174,,0.824585635359116,,,,,,48.497098486455236,,0.824585635359116,
2050,49.20549481978484,,0.824585635359116,,,,,,48.52065087266804,,0.824585635359116,
2051,49.229485797745504,,0.8247237569060774,,,,,,48.54420325888084,,0.8247237569060774,
2052,49.25347677570617,,0.8247237569060774,,,,,,48.56775564509364,,0.8247237569060774,
2053,49.277467753666826,,0.8247237569060774,,,,,,48.59130803130644,,0.8247237569060774,
2054,49.30145873162749,,0.8247237569060774,,,,,,48.61486041751924,,0.8247237569060774,
2055,49.325449709588156,,0.8247237569060774,,,,,,48.63841280373204,,0.8247237569060774,
2056,49.349440687548814,,0.8247237569060774,,,,,,48.66196518994484,,0.8247237569060774,
2057,49.37343166550948,,0.8247237569060774,,,,,,48.685517576157636,,0.8247237569060774,
2058,49.397422643470144,,0.8247237569060774,,,,,,48.709069962370435,,0.8247237569060774,
2059,49.42141362143081,,0.8247237569060774,,,,,,48.73262232557253,,0.8247237569060774,
2060,49.445404599391466,,0.8247237569060774,,,,,,48.75617471178533,,0.8247237569060774,
2061,49.46939557735213,,0.8247237569060774,,,,,,48.779727097998126,,0.8247237569060774,
2062,49.493386555312796,,0.8247237569060774,,,,,,48.803279484210925,,0.8247237569060774,
2063,49.51737753327346,,0.8247237569060774,,,,,,48.826831870423725,,0.8247237569060774,
2064,49.54136851123412,,0.8247237569060774,,,,,,48.850384256636524,,0.8247237569060774,
2065,49.56535948919478,,0.8247237569060774,,,,,,48.87393664284933,,0.8247237569060774,
2066,49.58935046715545,,0.8247237569060774,,,,,,48.89748902906213,,0.8247237569060774,
2067,49.61334144511611,,0.8247237569060774,,,,,,48.92104141527493,,0.8247237569060774,
2068,49.63733242307677,,0.8247237569060774,,,,,,48.94459380148773,,0.8247237569060774,
2069,49.661323401037436,,0.8247237569060774,,,,,,48.968146187700526,,0.8247237569060774,
2070,49.6853143789981,,0.8248618784530387,,,,,,48.99169855090262,,0.8248618784530387,
2071,49.70930535695876,,0.8248618784530387,,,,,,49.01525093711542,,0.8248618784530387,
2072,49.73329633491942,,0.8248618784530387,,,,,,49.03880332332822,,0.8248618784530387,
2073,49.75728731288009,,0.8248618784530387,,,,,,49.062355709541016,,0.8248618784530387,
2074,49.78127829084075,,0.8248618784530387,,,,,,49.085908095753815,,0.8248618784530387,
2075,49.80526926880141,,0.8248618784530387,,,,,,49.109460481966615,,0.8248618784530387,
2076,49.829260246762075,,0.8248618784530387,,,,,,49.133012868179414,,0.8248618784530387,
2077,49.85325122472274,,0.8248618784530387,,,,,,49.15656525439221,,0.8248618784530387,
2078,49.877242202683405,,0.8247237569060774,,,,,,49.18011764060501,,0.8247237569060774,
2079,49.90123318064406,,0.8247237569060774,,,,,,49.20367002681781,,0.8247237569060774,
2080,49.92522415860473,,0.8247237569060774,,,,,,49.22722241303061,,0.8247237569060774,
2081,49.94921513656539,,0.8247237569060774,,,,,,49.2507747762327,,0.8247237569060774,
2082,49.97320611452606,,0.8244475138121546,,,,,,49.2743271624455,,0.8244475138121546,
2083,49.997197092486715,,0.8244475138121546,,,,,,49.2978795486583,,0.8244475138121546,
2084,50.02118807044738,,0.824585635359116,,,,,,49.3214319348711,,0.824585635359116,
2085,50.045179048408045,,0.824585635359116,,,,,,49.3449843210839,,0.824585635359116,
2086,50.0691700263687,,0.824585635359116,,,,,,49.368536707296705,,0.824585635359116,
2087,50.09316100432937,,0.824585635359116,,,,,,49.392089093509504,,0.824585635359116,
2088,50.11715198229003,,0.824585635359116,,,,,,49.415641479722304,,0.824585635359116,
2089,50.1411429602507,,0.8244475138121546,,,,,,49.4391938659351,,0.8244475138121546,
2090,50.165133938211355,,0.8244475138121546,,,,,,49.4627462521479,,0.8244475138121546,
2091,50.18912491617202,,0.8244475138121546,,,,,,49.4862986383607,,0.8244475138121546,
2092,50.213115894132685,,0.8244475138121546,,,,,,49.5098510245735,,0.8244475138121546,
2093,50.23710687209335,,0.8244475138121546,,,,,,49.53340338777559,,0.8244475138121546,
2094,50.26109785005401,,0.8244475138121546,,,,,,49.55695577398839,,0.8244475138121546,
2095,50.28508882801467,,0.8244475138121546,,,,,,49.58050816020119,,0.8244475138121546,
2096,50.30907980597534,,0.8243093922651934,,,,,,49.60406054641399,,0.8243093922651934,
2097,50.333070783936,,0.8243093922651934,,,,,,49.62761293262679,,0.8243093922651934,
2098,50.35706176189666,,0.824171270718232,,,,,,49.65116531883959,,0.824171270718232,
2099,50.381052739857324,,0.8240331491712707,,,,,,49.67471770505239,,0.8240331491712707,
2100,50.40504371781799,,0.8240331491712707,,,,,,49.69827009126519,,0.8240331491712707,
2101,50.42903469577865,,0.8238950276243094,,,,,,49.721822477477986,,0.8238950276243094,
2102,50.45302567373931,,0.8238950276243094,,,,,,49.74537486369079,,0.8238950276243094,
2103,50.47701665169998,,0.8238950276243094,,,,,,49.76892724990359,,0.8238950276243094,
2104,50.50100762966064,,0.8237569060773481,,,,,,49.79247961310568,,0.8237569060773481,
2105,50.5249986076213,,0.8238950276243094,,,,,,49.816031999318476,,0.8238950276243094,
2106,50.548989585581964,,0.8238950276243094,,,,,,49.83958438553128,,0.8238950276243094,
2107,50.57298056354263,,0.8238950276243094,,,,,,49.86313677174408,,0.8238950276243094,
2108,50.596971541503294,,0.8238950276243094,,,,,,49.88668915795688,,0.8238950276243094,
2109,50.62096251946395,,0.8237569060773481,,,,,,49.91024154416968,,0.8237569060773481,
2110,50.644953497424616,,0.8237569060773481,,,,,,49.93379393038248,,0.8237569060773481,
2111,50.66894447538528,,0.8237569060773481,,,,,,49.95734631659528,,0.8237569060773481,
2112,50.692935453345946,,0.8238950276243094,,,,,,49.98089870280808,,0.8238950276243094,
2113,50.716926431306604,,0.8238950276243094,,,,,,50.004451089020876,,0.8238950276243094,
2114,50.74091740926727,,0.8238950276243094,,,,,,50.028003475233675,,0.8238950276243094,
2115,50.76490838722793,,0.8237569060773481,,,,,,50.05155583843577,,0.8237569060773481,
2116,50.78889936518859,,0.8237569060773481,,,,,,50.07510822464857,,0.8237569060773481,
2117,50.812890343149256,,0.8236187845303867,,,,,,50.098660610861366,,0.8236187845303867,
2118,50.83688132110992,,0.8236187845303867,,,,,,50.122212997074165,,0.8236187845303867,
2119,50.860872299070586,,0.8236187845303867,,,,,,50.145765383286964,,0.8236187845303867,
2120,50.88486327703124,,0.8236187845303867,,,,,,50.16931776949976,,0.8236187845303867,
2121,50.90885425499191,,0.8236187845303867,,,,,,50.19287015571256,,0.8236187845303867,
2122,50.93284523295257,,0.8236187845303867,,,,,,50.21642254192537,,0.8236187845303867,
2123,50.95683621091324,,0.8236187845303867,,,,,,50.23997492813817,,0.8236187845303867,
2124,50.980827188873896,,0.8236187845303867,,,,,,50.263527314350966,,0.8236187845303867,
2125,51.00481816683456,,0.8236187845303867,,,,,,50.287079700563766,,0.8236187845303867,
2126,51.028809144795225,,0.8236187845303867,,,,,,50.31063206376586,,0.8236187845303867,
2127,51.05280012275589,,0.8236187845303867,,,,,,50.33418444997866,,0.8236187845303867,
2128,51.07679110071655,,0.8236187845303867,,,,,,50.35773683619146,,0.8236187845303867,
2129,51.10078207867721,,0.8236187845303867,,,,,,50.381289222404256,,0.8236187845303867,
2130,51.12477305663788,,0.8236187845303867,,,,,,50.404841608617055,,0.8236187845303867,
2131,51.148764034598535,,0.8236187845303867,,,,,,50.428393994829854,,0.8236187845303867,
2132,51.1727550125592,,0.8236187845303867,,,,,,50.45194638104265,,0.8236187845303867,
2133,51.196745990519865,,0.8236187845303867,,,,,,50.47549876725545,,0.8236187845303867,
2134,51.22073696848053,,0.8236187845303867,,,,,,50.49905115346825,,0.8236187845303867,
2135,51.24472794644119,,0.8234806629834254,,,,,,50.52260353968105,,0.8234806629834254,
2136,51.26871892440185,,0.8234806629834254,,,,,,50.54615592589385,,0.8234806629834254,
2137,51.29270990236252,,0.8234806629834254,,,,,,50.56970831210665,,0.8234806629834254,
2138,51.31670088032318,,0.8233425414364641,,,,,,50.59326067530874,,0.8233425414364641,
2139,51.34069185828384,,0.8233425414364641,,,,,,50.61681306152154,,0.8233425414364641,
2140,51.364682836244505,,0.8233425414364641,,,,,,50.64036544773434,,0.8233425414364641,
2141,51.38867381420517,,0.8233425414364641,,,,,,50.66391783394714,,0.8233425414364641,
2142,51.412664792165835,,0.8233425414364641,,,,,,50.687470220159945,,0.8233425414364641,
2143,51.43665577012649,,0.8233425414364641,,,,,,50.711022606372744,,0.8233425414364641,
2144,51.46064674808716,,0.8233425414364641,,,,,,50.73457499258554,,0.8233425414364641,
2145,51.48463772604782,,0.8233425414364641,,,,,,50.75812737879834,,0.8233425414364641,
2146,51.50862870400848,,0.8233425414364641,,,,,,50.78167976501114,,0.8233425414364641,
2147,51.532619668103294,,0.8233425414364641,,,,,,50.80523215122394,,0.8233425414364641,
2148,51.55661064606396,,0.8233425414364641,,,,,,50.82878453743674,,0.8233425414364641,
2149,51.580601624024624,,0.8233425414364641,,,,,,50.85233690063883,,0.8233425414364641,
2150,51.60459260198529,,0.8233425414364641,,,,,,50.87588928685163,,0.8233425414364641,
2151,51.628583579945946,,0.8233425414364641,,,,,,50.89944167306443,,0.8233425414364641,
2152,51.65257455790661,,0.8233425414364641,,,,,,50.92299405927723,,0.8233425414364641,
2153,51.676565535867276,,0.8233425414364641,,,,,,50.94654644549003,,0.8233425414364641,
2154,51.70055651382794,,0.8233425414364641,,,,,,50.97009883170283,,0.8233425414364641,
2155,51.7245474917886,,0.8233425414364641,,,,,,50.99365121791563,,0.8233425414364641,
2156,51.74853846974926,,0.8232044198895028,,,,,,51.017203604128426,,0.8232044198895028,
2157,51.77252944770993,,0.8232044198895028,,,,,,51.040755990341225,,0.8232044198895028,
2158,51.796520425670586,,0.8232044198895028,,,,,,51.06430837655403,,0.8232044198895028,
2159,51.82051140363125,,0.8232044198895028,,,,,,51.08786076276683,,0.8232044198895028,
2160,51.844502381591916,,0.8232044198895028,,,,,,51.111413125968916,,0.8232044198895028,
2161,51.86849335955258,,0.8232044198895028,,,,,,51.134965512181715,,0.8232044198895028,
2162,51.89248432590266,,0.8232044198895028,,,,,,51.158517898394514,,0.8232044198895028,
2163,51.91647530386332,,0.8232044198895028,,,,,,51.18207028460732,,0.8232044198895028,
2164,51.94046628182398,,0.8232044198895028,,,,,,51.20562267082012,,0.8232044198895028,
2165,51.964457259784645,,0.8232044198895028,,,,,,51.22917505703292,,0.8232044198895028,
2166,51.98844823774531,,0.8232044198895028,,,,,,51.25272744324572,,0.8232044198895028,
2167,52.01243921570597,,0.8232044198895028,,,,,,51.27627982945852,,0.8232044198895028,
2168,52.03643019366663,,0.8232044198895028,,,,,,51.299832215671316,,0.8232044198895028,
2169,52.0604211716273,,0.8232044198895028,,,,,,51.323384601884115,,0.8232044198895028,
2170,52.08441214958796,,0.8232044198895028,,,,,,51.346936988096914,,0.8232044198895028,
2171,52.10840312754862,,0.8232044198895028,,,,,,51.37048935129901,,0.8232044198895028,
2172,52.132394105509285,,0.8232044198895028,,,,,,51.394041737511806,,0.8232044198895028,
2173,52.15638508346995,,0.8230662983425414,,,,,,51.417594123724605,,0.8230662983425414,
2174,52.180376061430614,,0.8230662983425414,,,,,,51.441146509937404,,0.8230662983425414,
2175,52.20436702778069,,0.8232044198895028,,,,,,51.4646988961502,,0.8232044198895028,
2176,52.228358005741356,,0.8232044198895028,,,,,,51.488251282363,,0.8232044198895028,
2177,52.252348983702014,,0.8232044198895028,,,,,,51.5118036685758,,0.8232044198895028,
2178,52.27633996166268,,0.8232044198895028,,,,,,51.53535605478861,,0.8232044198895028,
2179,52.30033093962334,,0.8233425414364641,,,,,,51.55890844100141,,0.8233425414364641,
2180,52.324321917584,,0.8233425414364641,,,,,,51.582460827214206,,0.8233425414364641,
2181,52.348312895544666,,0.8233425414364641,,,,,,51.606013213427005,,0.8233425414364641,
2182,52.37230387350533,,0.8233425414364641,,,,,,51.629565599639804,,0.8233425414364641,
2183,52.396294851465996,,0.8233425414364641,,,,,,51.6531179628419,,0.8233425414364641,
2184,52.42028582942665,,0.8232044198895028,,,,,,51.676670349054696,,0.8232044198895028,
2185,52.44427680738732,,0.8233425414364641,,,,,,51.700222735267495,,0.8233425414364641,
2186,52.46826778534798,,0.8233425414364641,,,,,,51.723775121480294,,0.8233425414364641,
2187,52.49225875169806,,0.8233425414364641,,,,,,51.74732750769309,,0.8233425414364641,
2188,52.516249729658725,,0.8233425414364641,,,,,,51.77087989390589,,0.8233425414364641,
2189,52.54024070761938,,0.8232044198895028,,,,,,51.79443228011869,,0.8232044198895028,
2190,52.56423168558005,,0.8230662983425414,,,,,,51.81798466633149,,0.8230662983425414,
2191,52.58822266354071,,0.8230662983425414,,,,,,51.84153705254429,,0.8230662983425414,
2192,52.61221364150138,,0.8230662983425414,,,,,,51.86508943875709,,0.8230662983425414,
2193,52.636204619462035,,0.8232044198895028,,,,,,51.88864182496989,,0.8232044198895028,
2194,52.6601955974227,,0.8232044198895028,,,,,,51.91219418817198,,0.8232044198895028,
2195,52.684186575383364,,0.8232044198895028,,,,,,51.93574657438478,,0.8232044198895028,
2196,52.70817755334403,,0.8232044198895028,,,,,,51.95929896059758,,0.8232044198895028,
2197,52.73216853130469,,0.8233425414364641,,,,,,51.98285134681038,,0.8233425414364641,
2198,52.75615950926535,,0.8233425414364641,,,,,,52.00640373302318,,0.8233425414364641,
2199,52.78015047561543,,0.8234806629834254,,,,,,52.02995611923598,,0.8234806629834254,
2200,52.804141453576094,,0.8234806629834254,,,,,,52.05350850544878,,0.8234806629834254,
2201,52.82813243153676,,0.8234806629834254,,,,,,52.07706089166158,,0.8234806629834254,
2202,52.852123409497416,,0.8233425414364641,,,,,,52.10061327787438,,0.8233425414364641,
2203,52.87611438745808,,0.8233425414364641,,,,,,52.12416566408718,,0.8233425414364641,
2204,52.900105365418746,,0.8233425414364641,,,,,,52.14771805029998,,0.8233425414364641,
2205,52.92409634337941,,0.8230662983425414,,,,,,52.17127041350207,,0.8230662983425414,
2206,52.94808732134007,,0.8230662983425414,,,,,,52.19482279971487,,0.8230662983425414,
2207,52.97207829930073,,0.8230662983425414,,,,,,52.21837518592767,,0.8230662983425414,
2208,52.9960692772614,,0.8230662983425414,,,,,,52.24192757214047,,0.8230662983425414,
2209,53.02006025522206,,0.8230662983425414,,,,,,52.26547995835327,,0.8230662983425414,
2210,53.04405123318272,,0.8230662983425414,,,,,,52.28903234456607,,0.8230662983425414,
2211,53.0680421995328,,0.8229281767955801,,,,,,52.312584730778866,,0.8229281767955801,
2212,53.09203317749346,,0.8229281767955801,,,,,,52.336137116991665,,0.8229281767955801,
2213,53.11602415545413,,0.8229281767955801,,,,,,52.359689503204464,,0.8229281767955801,
2214,53.14001513341479,,0.8227900552486188,,,,,,52.38324188941726,,0.8227900552486188,
2215,53.16400611137545,,0.8227900552486188,,,,,,52.40679427563007,,0.8227900552486188,
2216,53.187997089336115,,0.8227900552486188,,,,,,52.430346638832155,,0.8227900552486188,
2217,53.21198806729678,,0.8227900552486188,,,,,,52.453899025044954,,0.8227900552486188,
2218,53.235979045257444,,0.8227900552486188,,,,,,52.47745141125775,,0.8227900552486188,
2219,53.2599700232181,,0.8227900552486188,,,,,,52.50100379747056,,0.8227900552486188,
2220,53.28396100117877,,0.8227900552486188,,,,,,52.52455618368336,,0.8227900552486188,
2221,53.30795197913943,,0.8227900552486188,,,,,,52.54810856989616,,0.8227900552486188,
2222,53.33194294548951,,0.8227900552486188,,,,,,52.57166095610896,,0.8227900552486188,
2223,53.35593392345017,,0.8227900552486188,,,,,,52.595213342321756,,0.8227900552486188,
2224,53.37992490141083,,0.8227900552486188,,,,,,52.618765728534555,,0.8227900552486188,
2225,53.403915879371496,,0.8227900552486188,,,,,,52.642318114747354,,0.8227900552486188,
2226,53.42790685733216,,0.8227900552486188,,,,,,52.66587050096015,,0.8227900552486188,
2227,53.451897835292826,,0.8227900552486188,,,,,,52.68942288717295,,0.8227900552486188,
2228,53.47588881325348,,0.8227900552486188,,,,,,52.712975250375045,,0.8227900552486188,
2229,53.49987979121415,,0.8227900552486188,,,,,,52.736527636587844,,0.8227900552486188,
2230,53.52387076917481,,0.8226519337016575,,,,,,52.76008002280064,,0.8226519337016575,
2231,53.54786174713547,,0.8226519337016575,,,,,,52.78363240901344,,0.8226519337016575,
2232,53.571852725096136,,0.8226519337016575,,,,,,52.80718479522624,,0.8226519337016575,
2233,53.59584369144621,,0.8226519337016575,,,,,,52.83073718143904,,0.8226519337016575,
2234,53.61983466940688,,0.8225138121546961,,,,,,52.85428956765184,,0.8225138121546961,
2235,53.64382564736754,,0.8225138121546961,,,,,,52.877841953864646,,0.8225138121546961,
2236,53.66781662532821,,0.8225138121546961,,,,,,52.901394340077445,,0.8225138121546961,
2237,53.691807603288865,,0.8225138121546961,,,,,,52.924946726290244,,0.8225138121546961,
2238,53.71579858124953,,0.8225138121546961,,,,,,52.94849911250304,,0.8225138121546961,
2239,53.739789559210195,,0.8225138121546961,,,,,,52.972051475705136,,0.8225138121546961,
2240,53.76378053717086,,0.8225138121546961,,,,,,52.995603861917935,,0.8225138121546961,
2241,53.78777151513152,,0.8225138121546961,,,,,,53.019156248130734,,0.8225138121546961,
2242,53.81176249309218,,0.8226519337016575,,,,,,53.04270863434353,,0.8226519337016575,
2243,53.83575347105285,,0.8226519337016575,,,,,,53.06626102055633,,0.8226519337016575,
2244,53.859744449013505,,0.8226519337016575,,,,,,53.08981340676913,,0.8226519337016575,
2245,53.88373542697417,,0.8226519337016575,,,,,,53.11336579298193,,0.8226519337016575,
2246,53.907726404934834,,0.8227900552486188,,,,,,53.13691817919473,,0.8227900552486188,
2247,53.9317173828955,,0.8227900552486188,,,,,,53.16047056540753,,0.8227900552486188,
2248,53.95570836085616,,0.8227900552486188,,,,,,53.18402295162033,,0.8227900552486188,
2249,53.97969933881682,,0.8227900552486188,,,,,,53.20757533783313,,0.8227900552486188,
2250,54.00369031677749,,0.8227900552486188,,,,,,53.23112770103522,,0.8227900552486188,
2251,54.02768129473815,,0.8229281767955801,,,,,,53.25468008724802,,0.8229281767955801,
2252,54.05167227269881,,0.8227900552486188,,,,,,53.27823247346082,,0.8227900552486188,
2253,54.075663250659474,,0.8227900552486188,,,,,,53.30178485967362,,0.8227900552486188,
2254,54.09965422862014,,0.8227900552486188,,,,,,53.325337245886416,,0.8227900552486188,
2255,54.123645206580804,,0.8229281767955801,,,,,,53.34888963209922,,0.8229281767955801,
2256,54.14763617293088,,0.8229281767955801,,,,,,53.37244201831202,,0.8229281767955801,
2257,54.17162715089154,,0.8230662983425414,,,,,,53.39599440452482,,0.8230662983425414,
2258,54.1956181288522,,0.8230662983425414,,,,,,53.41954679073762,,0.8230662983425414,
2259,54.21960910681287,,0.8232044198895028,,,,,,53.44309917695042,,0.8232044198895028,
2260,54.24360008477353,,0.8232044198895028,,,,,,53.46665156316322,,0.8232044198895028,
2261,54.26759106273419,,0.8232044198895028,,,,,,53.49020392636531,,0.8232044198895028,
2262,54.291582040694855,,0.8230662983425414,,,,,,53.51375631257811,,0.8230662983425414,
2263,54.31557301865552,,0.8230662983425414,,,,,,53.53730869879091,,0.8230662983425414,
2264,54.339563996616185,,0.8232044198895028,,,,,,53.56086108500371,,0.8232044198895028,
2265,54.36355497457684,,0.8232044198895028,,,,,,53.58441347121651,,0.8232044198895028,
2266,54.38754595253751,,0.8232044198895028,,,,,,53.607965857429306,,0.8232044198895028,
2267,54.41153693049817,,0.8232044198895028,,,,,,53.631518243642105,,0.8232044198895028,
2268,54.43552790845883,,0.8232044198895028,,,,,,53.655070629854904,,0.8232044198895028,
2269,54.459518886419495,,0.8232044198895028,,,,,,53.678623016067704,,0.8232044198895028,
2270,54.48350986438016,,0.8232044198895028,,,,,,53.7021754022805,,0.8232044198895028,
2271,54.507500842340825,,0.8232044198895028,,,,,,53.72572778849331,,0.8232044198895028,
2272,54.53149182030148,,0.8232044198895028,,,,,,53.74928017470611,,0.8232044198895028,
2273,54.55548279826215,,0.8232044198895028,,,,,,53.772832537908194,,0.8232044198895028,
2274,54.57947377622281,,0.8233425414364641,,,,,,53.79638492412099,,0.8233425414364641,
2275,54.60346475418348,,0.8233425414364641,,,,,,53.81993731033379,,0.8233425414364641,
2276,54.627455732144135,,0.8233425414364641,,,,,,53.8434896965466,,0.8233425414364641,
2277,54.6514467101048,,0.8232044198895028,,,,,,53.8670420827594,,0.8232044198895028,
2278,54.675437688065465,,0.8232044198895028,,,,,,53.890594468972196,,0.8232044198895028,
2279,54.69942866602613,,0.8232044198895028,,,,,,53.914146855184995,,0.8232044198895028,
2280,54.72341964398679,,0.8233425414364641,,,,,,53.937699241397794,,0.8233425414364641,
2281,54.74741062194745,,0.8233425414364641,,,,,,53.961251627610594,,0.8233425414364641,
2282,54.77140159990812,,0.8233425414364641,,,,,,53.98480401382339,,0.8233425414364641,
2283,54.795392577868775,,0.8233425414364641,,,,,,54.00835640003619,,0.8233425414364641,
2284,54.81938355582944,,0.8233425414364641,,,,,,54.031908763238285,,0.8233425414364641,
2285,54.843374533790104,,0.8233425414364641,,,,,,54.055461149451084,,0.8233425414364641,
2286,54.86736551175077,,0.8233425414364641,,,,,,54.07901353566388,,0.8233425414364641,
2287,54.89135648971143,,0.8233425414364641,,,,,,54.10256592187668,,0.8233425414364641,
2288,54.91534746767209,,0.8233425414364641,,,,,,54.12611830808948,,0.8233425414364641,
2289,54.93933844563276,,0.8234806629834254,,,,,,54.14967069430228,,0.8234806629834254,
2290,54.96332942359342,,0.8234806629834254,,,,,,54.17322308051508,,0.8234806629834254,
2291,54.98732040155408,,0.8234806629834254,,,,,,54.196775466727885,,0.8234806629834254,
2292,55.011311379514744,,0.8234806629834254,,,,,,54.220327852940684,,0.8234806629834254,
2293,55.03530235747541,,0.8236187845303867,,,,,,54.243880239153484,,0.8236187845303867,
2294,55.059293335436074,,0.8236187845303867,,,,,,54.26743262536628,,0.8236187845303867,
2295,55.08328431339673,,0.8234806629834254,,,,,,54.29098498856837,,0.8234806629834254,
2296,55.107275291357396,,0.8233425414364641,,,,,,54.314537374781175,,0.8233425414364641,
2297,55.13126626931806,,0.8233425414364641,,,,,,54.338089760993974,,0.8233425414364641,
2298,55.15525724727872,,0.8233425414364641,,,,,,54.36164214720677,,0.8233425414364641,
2299,55.179248225239384,,0.8233425414364641,,,,,,54.38519453341957,,0.8233425414364641,
2300,55.20323920320005,,0.8233425414364641,,,,,,54.40874691963237,,0.8233425414364641,
2301,55.227230181160714,,0.8233425414364641,,,,,,54.43229930584517,,0.8233425414364641,
2302,55.25122115912137,,0.8233425414364641,,,,,,54.45585169205797,,0.8233425414364641,
2303,55.275212137082036,,0.8233425414364641,,,,,,54.47940407827077,,0.8233425414364641,
2304,55.2992031150427,,0.8233425414364641,,,,,,54.50295646448357,,0.8233425414364641,
2305,55.323194093003366,,0.8233425414364641,,,,,,54.526508850696366,,0.8233425414364641,
2306,55.347185070964024,,0.8233425414364641,,,,,,54.55006121389846,,0.8233425414364641,
2307,55.37117604892469,,0.8233425414364641,,,,,,54.57361360011126,,0.8233425414364641,
2308,55.39516702688535,,0.8233425414364641,,,,,,54.59716598632406,,0.8233425414364641,
2309,55.41915800484602,,0.8233425414364641,,,,,,54.62071837253686,,0.8233425414364641,
2310,55.443148982806676,,0.8234806629834254,,,,,,54.644270758749656,,0.8234806629834254,
2311,55.46713996076734,,0.8234806629834254,,,,,,54.667823144962455,,0.8234806629834254,
2312,55.491130938728006,,0.8234806629834254,,,,,,54.69137553117526,,0.8234806629834254,
2313,55.51512191668866,,0.8234806629834254,,,,,,54.71492791738806,,0.8234806629834254,
2314,55.53911289464933,,0.8234806629834254,,,,,,54.73848030360086,,0.8234806629834254,
2315,55.56310387260999,,0.8234806629834254,,,,,,54.76203268981366,,0.8234806629834254,
2316,55.58709485057066,,0.8234806629834254,,,,,,54.78558507602646,,0.8234806629834254,
2317,55.611085828531316,,0.8234806629834254,,,,,,54.80913743922855,,0.8234806629834254,
2318,55.63507680649198,,0.8234806629834254,,,,,,54.83268982544135,,0.8234806629834254,
2319,55.659067784452645,,0.8234806629834254,,,,,,54.85624221165415,,0.8234806629834254,
2320,55.68305876241331,,0.8234806629834254,,,,,,54.87979459786695,,0.8234806629834254,
2321,55.70704974037397,,0.8234806629834254,,,,,,54.90334698407975,,0.8234806629834254,
2322,55.73104071833463,,0.8234806629834254,,,,,,54.926899370292546,,0.8234806629834254,
2323,55.7550316962953,,0.8234806629834254,,,,,,54.950451756505345,,0.8234806629834254,
2324,55.77902267425596,,0.8234806629834254,,,,,,54.974004142718144,,0.8234806629834254,
2325,55.80301365221662,,0.8234806629834254,,,,,,54.99755652893094,,0.8234806629834254,
2326,55.827004630177285,,0.8236187845303867,,,,,,55.02110891514374,,0.8236187845303867,
2327,55.85099560813795,,0.8236187845303867,,,,,,55.04466130135654,,0.8236187845303867,
2328,55.87498658609861,,0.8236187845303867,,,,,,55.06821368756935,,0.8236187845303867,
2329,55.89897756405927,,0.8237569060773481,,,,,,55.09176605077143,,0.8237569060773481,
2330,55.92296854201994,,0.8237569060773481,,,,,,55.11531843698423,,0.8237569060773481,
2331,55.9469595199806,,0.8237569060773481,,,,,,55.13887082319703,,0.8237569060773481,
2332,55.97095049794126,,0.8237569060773481,,,,,,55.16242320940984,,0.8237569060773481,
2333,55.994941475901925,,0.8237569060773481,,,,,,55.18597559562264,,0.8237569060773481,
2334,56.01893245386259,,0.8237569060773481,,,,,,55.209527981835436,,0.8237569060773481,
2335,56.042923431823255,,0.8237569060773481,,,,,,55.233080368048235,,0.8237569060773481,
2336,56.06691440978391,,0.8237569060773481,,,,,,55.256632754261034,,0.8237569060773481,
2337,56.09090538774458,,0.8238950276243094,,,,,,55.28018514047383,,0.8238950276243094,
2338,56.11489636570524,,0.8238950276243094,,,,,,55.30373752668663,,0.8238950276243094,
2339,56.13888734366591,,0.8238950276243094,,,,,,55.32728991289943,,0.8238950276243094,
2340,56.162878321626565,,0.8238950276243094,,,,,,55.350842276101524,,0.8238950276243094,
2341,56.18686929958723,,0.8237569060773481,,,,,,55.37439466231432,,0.8237569060773481,
2342,56.210860277547894,,0.8237569060773481,,,,,,55.39794704852712,,0.8237569060773481,
2343,56.23485125550855,,0.8237569060773481,,,,,,55.42149943473992,,0.8237569060773481,
2344,56.25884223346922,,0.8237569060773481,,,,,,55.44505182095272,,0.8237569060773481,
2345,56.28283321142988,,0.8237569060773481,,,,,,55.46860420716552,,0.8237569060773481,
2346,56.30682418939055,,0.8237569060773481,,,,,,55.49215659337832,,0.8237569060773481,
2347,56.330815167351204,,0.8238950276243094,,,,,,55.51570897959112,,0.8238950276243094,
2348,56.35480614531187,,0.8238950276243094,,,,,,55.539261365803924,,0.8238950276243094,
2349,56.378797123272534,,0.8238950276243094,,,,,,55.56281375201672,,0.8238950276243094,
2350,56.4027881012332,,0.8238950276243094,,,,,,55.58636613822952,,0.8238950276243094,
2351,56.42677907919386,,0.8238950276243094,,,,,,55.60991850143161,,0.8238950276243094,
2352,56.45077005715452,,0.8238950276243094,,,,,,55.633470887644414,,0.8238950276243094,
2353,56.474761035115186,,0.8238950276243094,,,,,,55.65702327385721,,0.8238950276243094,
2354,56.49875201307585,,0.8238950276243094,,,,,,55.68057566007001,,0.8238950276243094,
2355,56.52274299103651,,0.8238950276243094,,,,,,55.70412804628281,,0.8238950276243094,
2356,56.546733968997174,,0.8238950276243094,,,,,,55.72768043249561,,0.8238950276243094,
2357,56.57072494695784,,0.8237569060773481,,,,,,55.75123281870841,,0.8237569060773481,
2358,56.594715924918496,,0.8237569060773481,,,,,,55.77478520492121,,0.8237569060773481,
2359,56.61870690287916,,0.8237569060773481,,,,,,55.79833759113401,,0.8237569060773481,
2360,56.642697880839826,,0.8237569060773481,,,,,,55.82188997734681,,0.8237569060773481,
2361,56.66668885880049,,0.8237569060773481,,,,,,55.845442363559606,,0.8237569060773481,
2362,56.69067983676115,,0.8237569060773481,,,,,,55.8689947267617,,0.8237569060773481,
2363,56.71467081472181,,0.8237569060773481,,,,,,55.8925471129745,,0.8237569060773481,
2364,56.73866179268248,,0.8237569060773481,,,,,,55.9160994991873,,0.8237569060773481,
2365,56.76265277064314,,0.8237569060773481,,,,,,55.939651885400096,,0.8237569060773481,
2366,56.7866437486038,,0.8237569060773481,,,,,,55.963204271612895,,0.8237569060773481,
2367,56.810634726564466,,0.8237569060773481,,,,,,55.986756657825694,,0.8237569060773481,
2368,56.83462570452513,,0.8238950276243094,,,,,,56.0103090440385,,0.8238950276243094,
2369,56.858616682485795,,0.8238950276243094,,,,,,56.0338614302513,,0.8238950276243094,
2370,56.88260766044645,,0.8238950276243094,,,,,,56.0574138164641,,0.8238950276243094,
2371,56.90659863840712,,0.8240331491712707,,,,,,56.0809662026769,,0.8240331491712707,
2372,56.93058961636778,,0.8240331491712707,,,,,,56.1045185888897,,0.8240331491712707,
2373,56.95458059432844,,0.8240331491712707,,,,,,56.128070975102496,,0.8240331491712707,
2374,56.978571572289106,,0.8240331491712707,,,,,,56.15162333830459,,0.8240331491712707,
2375,57.00256255024977,,0.8240331491712707,,,,,,56.17517572451739,,0.8240331491712707,
2376,57.026553528210435,,0.8240331491712707,,,,,,56.19872811073019,,0.8240331491712707,
2377,57.05054450617109,,0.8240331491712707,,,,,,56.222280496942986,,0.8240331491712707,
2378,57.07453548413176,,0.8240331491712707,,,,,,56.245832883155785,,0.8240331491712707,
2379,57.09852646209242,,0.8240331491712707,,,,,,56.269385269368584,,0.8240331491712707,
2380,57.12251744005309,,0.8240331491712707,,,,,,56.29293765558138,,0.8240331491712707,
2381,57.146508418013745,,0.8240331491712707,,,,,,56.31649004179418,,0.8240331491712707,
2382,57.17049939597441,,0.8240331491712707,,,,,,56.34004242800698,,0.8240331491712707,
2383,57.194490373935075,,0.8240331491712707,,,,,,56.36359481421978,,0.8240331491712707,
2384,57.21848135189574,,0.8240331491712707,,,,,,56.38714720043259,,0.8240331491712707,
2385,57.2424723298564,,0.8240331491712707,,,,,,56.41069956363467,,0.8240331491712707,
2386,57.26646330781706,,0.8240331491712707,,,,,,56.43425194984747,,0.8240331491712707,
2387,57.29045427416714,,0.8240331491712707,,,,,,56.45780433606027,,0.8240331491712707,
2388,57.314445252127804,,0.8240331491712707,,,,,,56.48135672227307,,0.8240331491712707,
2389,57.33843623008847,,0.8240331491712707,,,,,,56.504909108485876,,0.8240331491712707,
2390,57.36242720804913,,0.8240331491712707,,,,,,56.528461494698675,,0.8240331491712707,
2391,57.38641818600979,,0.8240331491712707,,,,,,56.552013880911474,,0.8240331491712707,
2392,57.410409163970456,,0.8240331491712707,,,,,,56.57556626712427,,0.8240331491712707,
2393,57.43440014193112,,0.824171270718232,,,,,,56.59911865333707,,0.824171270718232,
2394,57.45839111989178,,0.8240331491712707,,,,,,56.62267103954987,,0.8240331491712707,
2395,57.482382097852444,,0.8240331491712707,,,,,,56.64622342576267,,0.8240331491712707,
2396,57.50637307581311,,0.8240331491712707,,,,,,56.66977578896476,,0.8240331491712707,
2397,57.530364053773766,,0.8240331491712707,,,,,,56.69332817517756,,0.8240331491712707,
2398,57.55435503173443,,0.8240331491712707,,,,,,56.71688056139036,,0.8240331491712707,
2399,57.578346009695096,,0.8240331491712707,,,,,,56.74043294760316,,0.8240331491712707,
2400,57.60233698765576,,0.8240331491712707,,,,,,56.76398533381596,,0.8240331491712707,
2401,57.62632796561642,,0.8240331491712707,,,,,,56.78753772002876,,0.8240331491712707,
2402,57.65031894357708,,0.8240331491712707,,,,,,56.81109010624156,,0.8240331491712707,
2403,57.67430992153775,,0.8240331491712707,,,,,,56.83464249245436,,0.8240331491712707,
2404,57.698300887887825,,0.8240331491712707,,,,,,56.85819487866716,,0.8240331491712707,
2405,57.72229186584849,,0.8240331491712707,,,,,,56.88174726487996,,0.8240331491712707,
2406,57.74628284380915,,0.8240331491712707,,,,,,56.90529965109276,,0.8240331491712707,
2407,57.77027382176981,,0.8240331491712707,,,,,,56.92885201429485,,0.8240331491712707,
2408,57.79426479973048,,0.8240331491712707,,,,,,56.952404400507646,,0.8240331491712707,
2409,57.81825577769114,,0.8240331491712707,,,,,,56.97595678672045,,0.8240331491712707,
2410,57.8422467556518,,0.8240331491712707,,,,,,56.99950917293325,,0.8240331491712707,
2411,57.866237733612465,,0.8243093922651934,,,,,,57.02306155914605,,0.8243093922651934,
2412,57.89022871157313,,0.8243093922651934,,,,,,57.04661394535885,,0.8243093922651934,
2413,57.914219689533795,,0.8243093922651934,,,,,,57.07016633157165,,0.8243093922651934,
2414,57.93821066749445,,0.8243093922651934,,,,,,57.09371871778445,,0.8243093922651934,
2415,57.96220164545512,,0.8243093922651934,,,,,,57.11727110399725,,0.8243093922651934,
2416,57.98619262341578,,0.8243093922651934,,,,,,57.140823490210046,,0.8243093922651934,
2417,58.01018358976586,,0.8243093922651934,,,,,,57.164375876422845,,0.8243093922651934,
2418,58.034174567726524,,0.8244475138121546,,,,,,57.187928262635644,,0.8244475138121546,
2419,58.05816554568718,,0.8244475138121546,,,,,,57.21148062583774,,0.8244475138121546,
2420,58.082156523647846,,0.8244475138121546,,,,,,57.235033012050536,,0.8244475138121546,
2421,58.10614750160851,,0.8244475138121546,,,,,,57.258585398263335,,0.8244475138121546,
2422,58.130138479569176,,0.8244475138121546,,,,,,57.282137784476134,,0.8244475138121546,
2423,58.154129457529834,,0.8244475138121546,,,,,,57.30569017068893,,0.8244475138121546,
2424,58.1781204354905,,0.8243093922651934,,,,,,57.32924255690173,,0.8243093922651934,
2425,58.20211141345116,,0.8243093922651934,,,,,,57.35279494311454,,0.8243093922651934,
2426,58.22610239141183,,0.8243093922651934,,,,,,57.37634732932734,,0.8243093922651934,
2427,58.250093369372486,,0.8243093922651934,,,,,,57.39989971554014,,0.8243093922651934,
2428,58.27408434733315,,0.8243093922651934,,,,,,57.423452101752936,,0.8243093922651934,
2429,58.29807531368323,,0.8243093922651934,,,,,,57.447004487965735,,0.8243093922651934,
2430,58.32206629164389,,0.8243093922651934,,,,,,57.47055685116783,,0.8243093922651934,
2431,58.34605726960456,,0.8243093922651934,,,,,,57.49410923738063,,0.8243093922651934,
2432,58.370048247565215,,0.8243093922651934,,,,,,57.517661623593426,,0.8243093922651934,
2433,58.39403922552588,,0.8243093922651934,,,,,,57.541214009806225,,0.8243093922651934,
2434,58.418030203486545,,0.8243093922651934,,,,,,57.564766396019024,,0.8243093922651934,
2435,58.44202118144721,,0.8243093922651934,,,,,,57.58831878223182,,0.8243093922651934,
2436,58.46601215940787,,0.8243093922651934,,,,,,57.61187116844462,,0.8243093922651934,
2437,58.49000313736853,,0.8243093922651934,,,,,,57.63542355465742,,0.8243093922651934,
2438,58.5139941153292,,0.8243093922651934,,,,,,57.65897594087022,,0.8243093922651934,
2439,58.53798509328986,,0.8243093922651934,,,,,,57.68252832708302,,0.8243093922651934,
2440,58.56197607125052,,0.824171270718232,,,,,,57.70608071329582,,0.824171270718232,
2441,58.5859670376006,,0.824171270718232,,,,,,57.72963307649791,,0.824171270718232,
2442,58.60995801556126,,0.824171270718232,,,,,,57.75318546271071,,0.824171270718232,
2443,58.633948993521926,,0.824171270718232,,,,,,57.77673784892351,,0.824171270718232,
2444,58.65793997148259,,0.824171270718232,,,,,,57.80029023513631,,0.824171270718232,
2445,58.68193094944325,,0.8243093922651934,,,,,,57.823842621349115,,0.8243093922651934,
2446,58.705921927403914,,0.8243093922651934,,,,,,57.847395007561914,,0.8243093922651934,
2447,58.72991290536458,,0.8243093922651934,,,,,,57.87094739377471,,0.8243093922651934,
2448,58.75390388332524,,0.8243093922651934,,,,,,57.89449977998751,,0.8243093922651934,
2449,58.7778948612859,,0.8243093922651934,,,,,,57.91805216620031,,0.8243093922651934,
2450,58.801885839246566,,0.8243093922651934,,,,,,57.94160455241311,,0.8243093922651934,
2451,58.82587681720723,,0.8243093922651934,,,,,,57.96515693862591,,0.8243093922651934,
2452,58.84986779516789,,0.8243093922651934,,,,,,57.988709301828,,0.8243093922651934,
2453,58.87385876151797,,0.8243093922651934,,,,,,58.0122616880408,,0.8243093922651934,
2454,58.89784973947863,,0.8243093922651934,,,,,,58.0358140742536,,0.8243093922651934,
2455,58.921840717439295,,0.8243093922651934,,,,,,58.0593664604664,,0.8243093922651934,
2456,58.94583169539996,,0.8243093922651934,,,,,,58.0829188466792,,0.8243093922651934,
2457,58.969822673360625,,0.8243093922651934,,,,,,58.106471232892,,0.8243093922651934,
2458,58.99381365132128,,0.8243093922651934,,,,,,58.1300236191048,,0.8243093922651934,
2459,59.01780462928195,,0.8243093922651934,,,,,,58.153576005317596,,0.8243093922651934,
2460,59.04179560724261,,0.8243093922651934,,,,,,58.177128391530395,,0.8243093922651934,
2461,59.06578658520327,,0.8243093922651934,,,,,,58.2006807777432,,0.8243093922651934,
2462,59.089777563163935,,0.824171270718232,,,,,,58.224233163956,,0.824171270718232,
2463,59.1137685411246,,0.824171270718232,,,,,,58.2477855501688,,0.824171270718232,
2464,59.137759519085265,,0.824171270718232,,,,,,58.271337913370886,,0.824171270718232,
2465,59.16175048543534,,0.824171270718232,,,,,,58.29489029958369,,0.824171270718232,
2466,59.185741463396006,,0.824171270718232,,,,,,58.31844268579649,,0.824171270718232,
2467,59.209732441356664,,0.824171270718232,,,,,,58.34199507200929,,0.824171270718232,
2468,59.23372341931733,,0.824171270718232,,,,,,58.36554745822209,,0.824171270718232,
2469,59.257714397277994,,0.824171270718232,,,,,,58.38909984443489,,0.824171270718232,
2470,59.28170537523865,,0.824171270718232,,,,,,58.41265223064769,,0.824171270718232,
2471,59.305696353199316,,0.824171270718232,,,,,,58.436204616860486,,0.824171270718232,
2472,59.32968733115998,,0.824171270718232,,,,,,58.459757003073285,,0.824171270718232,
2473,59.353678309120646,,0.824171270718232,,,,,,58.483309389286084,,0.824171270718232,
2474,59.377669287081304,,0.824171270718232,,,,,,58.506861775498884,,0.824171270718232,
2475,59.40166026504197,,0.824171270718232,,,,,,58.530414138700976,,0.824171270718232,
2476,59.425651231392045,,0.824171270718232,,,,,,58.553966524913776,,0.824171270718232,
2477,59.44964220935271,,0.824171270718232,,,,,,58.577518911126575,,0.824171270718232,
2478,59.473633187313375,,0.824171270718232,,,,,,58.601071297339374,,0.824171270718232,
2479,59.49762416527403,,0.824171270718232,,,,,,58.62462368355217,,0.824171270718232,
2480,59.5216151432347,,0.824171270718232,,,,,,58.64817606976497,,0.824171270718232,
2481,59.54560612119536,,0.824171270718232,,,,,,58.67172845597778,,0.824171270718232,
2482,59.56959709915603,,0.824171270718232,,,,,,58.69528084219058,,0.824171270718232,
2483,59.593588077116685,,0.824171270718232,,,,,,58.718833228403376,,0.824171270718232,
2484,59.61757905507735,,0.824171270718232,,,,,,58.742385614616175,,0.824171270718232,
2485,59.641570033038015,,0.8243093922651934,,,,,,58.765938000828974,,0.8243093922651934,
2486,59.66556101099868,,0.8243093922651934,,,,,,58.78949036403107,,0.8243093922651934,
2487,59.689551977348756,,0.8243093922651934,,,,,,58.813042750243866,,0.8243093922651934,
2488,59.71354295530942,,0.8243093922651934,,,,,,58.836595136456666,,0.8243093922651934,
2489,59.73753393327008,,0.824171270718232,,,,,,58.860147522669465,,0.824171270718232,
2490,59.761524911230744,,0.824171270718232,,,,,,58.883699908882264,,0.824171270718232,
2491,59.78551588919141,,0.824171270718232,,,,,,58.90725229509506,,0.824171270718232,
2492,59.809506867152066,,0.824171270718232,,,,,,58.93080468130786,,0.824171270718232,
2493,59.83349784511273,,0.824171270718232,,,,,,58.95435706752066,,0.824171270718232,
2494,59.857488823073396,,0.824171270718232,,,,,,58.97790945373346,,0.824171270718232,
2495,59.88147980103406,,0.8243093922651934,,,,,,59.00146183994626,,0.8243093922651934,
2496,59.90547077899472,,0.8243093922651934,,,,,,59.02501422615906,,0.8243093922651934,
2497,59.929461756955384,,0.8243093922651934,,,,,,59.04856658936115,,0.8243093922651934,
2498,59.95345272330546,,0.8243093922651934,,,,,,59.07211897557395,,0.8243093922651934,
2499,59.977443701266125,,0.8243093922651934,,,,,,59.09567136178675,,0.8243093922651934,
2500,60.00143467922679,,0.8243093922651934,,,,,,59.11922374799955,,0.8243093922651934,
2501,60.02542565718745,,0.8244475138121546,,,,,,59.14277613421235,,0.8244475138121546,
2502,60.04941663514811,,0.8244475138121546,,,,,,59.166328520425154,,0.8244475138121546,
2503,60.07340761310878,,0.8244475138121546,,,,,,59.18988090663795,,0.8244475138121546,
2504,60.09739859106944,,0.8244475138121546,,,,,,59.21343329285075,,0.8244475138121546,
2505,60.1213895690301,,0.8244475138121546,,,,,,59.23698567906355,,0.8244475138121546,
2506,60.145380546990765,,0.8244475138121546,,,,,,59.26053806527635,,0.8244475138121546,
2507,60.16937152495143,,0.8244475138121546,,,,,,59.28409045148915,,0.8244475138121546,
2508,60.193362502912095,,0.824585635359116,,,,,,59.30764283770195,,0.824585635359116,
2509,60.21735346926217,,0.824585635359116,,,,,,59.33119520090404,,0.824585635359116,
2510,60.24134444722283,,0.824585635359116,,,,,,59.35474758711684,,0.824585635359116,
2511,60.265335425183494,,0.824585635359116,,,,,,59.37829997332964,,0.824585635359116,
2512,60.28932640314416,,0.824585635359116,,,,,,59.40185235954244,,0.824585635359116,
2513,60.313317381104824,,0.824585635359116,,,,,,59.42540474575524,,0.824585635359116,
2514,60.33730835906548,,0.824585635359116,,,,,,59.44895713196804,,0.824585635359116,
2515,60.361299337026146,,0.824585635359116,,,,,,59.472509518180836,,0.824585635359116,
2516,60.38529031498681,,0.824585635359116,,,,,,59.496061904393635,,0.824585635359116,
2517,60.409281292947476,,0.824585635359116,,,,,,59.51961429060644,,0.824585635359116,
2518,60.433272270908134,,0.824585635359116,,,,,,59.54316667681924,,0.824585635359116,
2519,60.4572632488688,,0.824585635359116,,,,,,59.56671906303204,,0.824585635359116,
2520,60.48125422682946,,0.824585635359116,,,,,,59.590271426234125,,0.824585635359116,
2521,60.50524520479013,,0.824585635359116,,,,,,59.613823812446924,,0.824585635359116,
2522,60.529236182750786,,0.824585635359116,,,,,,59.63737619865973,,0.824585635359116,
2523,60.55322716071145,,0.824585635359116,,,,,,59.66092858487253,,0.824585635359116,
2524,60.577218138672116,,0.824585635359116,,,,,,59.68448097108533,,0.824585635359116,
2525,60.60120911663277,,0.824585635359116,,,,,,59.70803335729813,,0.824585635359116,
2526,60.62520009459344,,0.824585635359116,,,,,,59.73158574351093,,0.824585635359116,
2527,60.6491910725541,,0.824585635359116,,,,,,59.755138129723726,,0.824585635359116,
2528,60.67318205051477,,0.824585635359116,,,,,,59.778690515936525,,0.824585635359116,
2529,60.697173028475426,,0.824585635359116,,,,,,59.802242902149324,,0.824585635359116,
2530,60.72116400643609,,0.824585635359116,,,,,,59.82579528836212,,0.824585635359116,
2531,60.745154984396756,,0.824585635359116,,,,,,59.849347651564216,,0.824585635359116,
2532,60.76914596235742,,0.824585635359116,,,,,,59.872900037777015,,0.824585635359116,
2533,60.79313694031808,,0.824585635359116,,,,,,59.896452423989814,,0.824585635359116,
2534,60.81712791827874,,0.824585635359116,,,,,,59.92000481020261,,0.824585635359116,
2535,60.84111889623941,,0.824585635359116,,,,,,59.94355719641541,,0.824585635359116,
2536,60.86510987420007,,0.824585635359116,,,,,,59.96710958262821,,0.824585635359116,
2537,60.88910085216073,,0.824585635359116,,,,,,59.99066196884101,,0.824585635359116,
2538,60.913091830121395,,0.824585635359116,,,,,,60.01421435505382,,0.824585635359116,
2539,60.93708280808206,,0.824585635359116,,,,,,60.037766741266616,,0.824585635359116,
2540,60.96107378604272,,0.8247237569060774,,,,,,60.061319127479415,,0.8247237569060774,
2541,60.98506476400338,,0.824585635359116,,,,,,60.084871513692214,,0.824585635359116,
2542,61.00905574196405,,0.824585635359116,,,,,,60.10842387689431,,0.824585635359116,
2543,61.03304671992471,,0.8247237569060774,,,,,,60.131976263107106,,0.8247237569060774,
2544,61.05703769788537,,0.8247237569060774,,,,,,60.155528649319905,,0.8247237569060774,
2545,61.081028675846035,,0.8247237569060774,,,,,,60.179081035532704,,0.8247237569060774,
2546,61.1050196538067,,0.8247237569060774,,,,,,60.2026334217455,,0.8247237569060774,
2547,61.129010631767365,,0.8247237569060774,,,,,,60.2261858079583,,0.8247237569060774,
2548,61.15300160972802,,0.8247237569060774,,,,,,60.2497381941711,,0.8247237569060774,
2549,61.17699258768869,,0.8247237569060774,,,,,,60.2732905803839,,0.8247237569060774,
2550,61.20098356564935,,0.8247237569060774,,,,,,60.2968429665967,,0.8247237569060774,
2551,61.22497454361002,,0.8247237569060774,,,,,,60.3203953528095,,0.8247237569060774,
2552,61.248965521570675,,0.8248618784530387,,,,,,60.3439477390223,,0.8248618784530387,
2553,61.27295649953134,,0.8248618784530387,,,,,,60.3675001252351,,0.8248618784530387,
2554,61.296947477492004,,0.8248618784530387,,,,,,60.39105248843719,,0.8248618784530387,
2555,61.32093845545266,,0.825,,,,,,60.41460487464999,,0.825,
2556,61.34492943341333,,0.825,,,,,,60.43815726086279,,0.825,
2557,61.36892041137399,,0.825,,,,,,60.46170964707559,,0.825,
2558,61.39291138933466,,0.825,,,,,,60.48526203328839,,0.825,
2559,61.416902367295314,,0.825,,,,,,60.50881441950119,,0.825,
2560,61.44089334525598,,0.825,,,,,,60.53236680571399,,0.825,
2561,61.464884323216644,,0.825,,,,,,60.55591919192679,,0.825,
2562,61.48887530117731,,0.825,,,,,,60.57947157813959,,0.825,
2563,61.51286627913797,,0.825,,,,,,60.60302396435239,,0.825,
2564,61.53685725709863,,0.8251381215469613,,,,,,60.62657635056519,,0.8251381215469613,
2565,61.5608482350593,,0.8252762430939227,,,,,,60.65012871376728,,0.8252762430939227,
2566,61.58483921301996,,0.8252762430939227,,,,,,60.67368109998008,,0.8252762430939227,
2567,61.60883019098062,,0.8252762430939227,,,,,,60.69723348619288,,0.8252762430939227,
2568,61.632821168941284,,0.8252762430939227,,,,,,60.72078587240568,,0.8252762430939227,
2569,61.65681214690195,,0.8252762430939227,,,,,,60.74433825861848,,0.8252762430939227,
2570,61.68080312486261,,0.8252762430939227,,,,,,60.767890644831276,,0.8252762430939227,
2571,61.70479410282327,,0.8252762430939227,,,,,,60.791443031044075,,0.8252762430939227,
2572,61.728785080783936,,0.8252762430939227,,,,,,60.814995417256874,,0.8252762430939227,
2573,61.7527760587446,,0.8252762430939227,,,,,,60.83854780346967,,0.8252762430939227,
2574,61.77676703670526,,0.8252762430939227,,,,,,60.86210018968248,,0.8252762430939227,
2575,61.800758014665924,,0.8252762430939227,,,,,,60.88565257589528,,0.8252762430939227,
2576,61.82474899262659,,0.8252762430939227,,,,,,60.909204939097364,,0.8252762430939227,
2577,61.84873997058725,,0.8252762430939227,,,,,,60.93275732531016,,0.8252762430939227,
2578,61.87273094854791,,0.8252762430939227,,,,,,60.95630971152297,,0.8252762430939227,
2579,61.896721926508576,,0.8251381215469613,,,,,,60.97986209773577,,0.8251381215469613,
2580,61.92071290446924,,0.8251381215469613,,,,,,61.00341448394857,,0.8251381215469613,
2581,61.944703882429906,,0.8251381215469613,,,,,,61.02696687016137,,0.8251381215469613,
2582,61.96869486039056,,0.8251381215469613,,,,,,61.050519256374166,,0.8251381215469613,
2583,61.99268583835123,,0.8251381215469613,,,,,,61.074071642586965,,0.8251381215469613,
2584,62.01667681631189,,0.8251381215469613,,,,,,61.097624028799764,,0.8251381215469613,
2585,62.04066779427255,,0.8251381215469613,,,,,,61.12117641501256,,0.8251381215469613,
2586,62.064658772233216,,0.8251381215469613,,,,,,61.14472880122536,,0.8251381215469613,
2587,62.08864975019388,,0.8251381215469613,,,,,,61.168281164427455,,0.8251381215469613,
2588,62.112640728154545,,0.8251381215469613,,,,,,61.191833550640254,,0.8251381215469613,
2589,62.1366317061152,,0.8251381215469613,,,,,,61.21538593685305,,0.8251381215469613,
2590,62.16062268407587,,0.8251381215469613,,,,,,61.23893832306585,,0.8251381215469613,
2591,62.18461366203653,,0.8251381215469613,,,,,,61.26249070927865,,0.8251381215469613,
2592,62.2086046399972,,0.8251381215469613,,,,,,61.28604309549145,,0.8251381215469613,
2593,62.232595617957855,,0.8252762430939227,,,,,,61.30959548170425,,0.8252762430939227,
2594,62.25658659591852,,0.8252762430939227,,,,,,61.333147867917056,,0.8252762430939227,
2595,62.280577573879185,,0.8252762430939227,,,,,,61.356700254129855,,0.8252762430939227,
2596,62.30456855183985,,0.8252762430939227,,,,,,61.380252640342654,,0.8252762430939227,
2597,62.32855952980051,,0.8251381215469613,,,,,,61.40380502655545,,0.8251381215469613,
2598,62.35255050776117,,0.8251381215469613,,,,,,61.42735741276825,,0.8251381215469613,
2599,62.37654148572184,,0.8252762430939227,,,,,,61.450909775970345,,0.8252762430939227,
2600,62.400532463682495,,0.825414364640884,,,,,,61.474462162183144,,0.825414364640884,
2601,62.42452344164316,,0.825414364640884,,,,,,61.49801454839594,,0.825414364640884,
2602,62.448514419603825,,0.825414364640884,,,,,,61.52156693460874,,0.825414364640884,
2603,62.47250539756449,,0.825414364640884,,,,,,61.54511932082154,,0.825414364640884,
2604,62.49649637552515,,0.8252762430939227,,,,,,61.56867170703434,,0.8252762430939227,
2605,62.52048735348581,,0.8252762430939227,,,,,,61.59222409324714,,0.8252762430939227,
2606,62.54447833144648,,0.8252762430939227,,,,,,61.61577647945994,,0.8252762430939227,
2607,62.56846930940714,,0.8252762430939227,,,,,,61.63932886567274,,0.8252762430939227,
2608,62.5924602873678,,0.8252762430939227,,,,,,61.66288125188554,,0.8252762430939227,
2609,62.616451265328465,,0.8252762430939227,,,,,,61.686433638098336,,0.8252762430939227,
2610,62.64044224328913,,0.8252762430939227,,,,,,61.70998600130043,,0.8252762430939227,
2611,62.664433221249794,,0.8252762430939227,,,,,,61.73353838751323,,0.8252762430939227,
2612,62.68842419921045,,0.8252762430939227,,,,,,61.75709077372603,,0.8252762430939227,
2613,62.71241517717112,,0.8252762430939227,,,,,,61.780643159938826,,0.8252762430939227,
2614,62.73640615513178,,0.8252762430939227,,,,,,61.804195546151625,,0.8252762430939227,
2615,62.76039713309244,,0.825414364640884,,,,,,61.82774793236443,,0.825414364640884,
2616,62.784388111053104,,0.825414364640884,,,,,,61.85130031857723,,0.825414364640884,
2617,62.80837908901377,,0.825414364640884,,,,,,61.87485270479003,,0.825414364640884,
2618,62.832370066974434,,0.825414364640884,,,,,,61.89840509100283,,0.825414364640884,
2619,62.85636104493509,,0.8255524861878453,,,,,,61.92195747721563,,0.8255524861878453,
2620,62.88035202289576,,0.8255524861878453,,,,,,61.94550986342843,,0.8255524861878453,
2621,62.90434300085642,,0.8255524861878453,,,,,,61.96906222663052,,0.8255524861878453,
2622,62.928333978817086,,0.8255524861878453,,,,,,61.99261461284332,,0.8255524861878453,
2623,62.952324956777744,,0.825414364640884,,,,,,62.01616699905612,,0.825414364640884,
2624,62.97631593473841,,0.825414364640884,,,,,,62.03971938526892,,0.825414364640884,
2625,63.000306912699074,,0.825414364640884,,,,,,62.063271771481716,,0.825414364640884,
2626,63.02429789065974,,0.825414364640884,,,,,,62.086824157694515,,0.825414364640884,
2627,63.048288868620396,,0.8252762430939227,,,,,,62.110376543907314,,0.8252762430939227,
2628,63.07227984658106,,0.8252762430939227,,,,,,62.13392893012011,,0.8252762430939227,
2629,63.096270824541726,,0.8252762430939227,,,,,,62.15748131633291,,0.8252762430939227,
2630,63.120261802502384,,0.8252762430939227,,,,,,62.18103370254572,,0.8252762430939227,
2631,63.14425278046305,,0.8252762430939227,,,,,,62.20458608875852,,0.8252762430939227,
2632,63.16824375842371,,0.8252762430939227,,,,,,62.228138451960604,,0.8252762430939227,
2633,63.19223473638438,,0.8252762430939227,,,,,,62.2516908381734,,0.8252762430939227,
2634,63.216225714345036,,0.8252762430939227,,,,,,62.2752432243862,,0.8252762430939227,
2635,63.2402166923057,,0.8252762430939227,,,,,,62.29879561059901,,0.8252762430939227,
2636,63.264207670266366,,0.825414364640884,,,,,,62.32234799681181,,0.825414364640884,
2637,63.28819864822703,,0.825414364640884,,,,,,62.345900383024606,,0.825414364640884,
2638,63.31218962618769,,0.825414364640884,,,,,,62.369452769237405,,0.825414364640884,
2639,63.33618060414835,,0.825414364640884,,,,,,62.393005155450204,,0.825414364640884,
2640,63.36017158210902,,0.825414364640884,,,,,,62.416557541663,,0.825414364640884,
2641,63.38416256006968,,0.825414364640884,,,,,,62.4401099278758,,0.825414364640884,
2642,63.40815353803034,,0.825414364640884,,,,,,62.4636623140886,,0.825414364640884,
2643,63.432144515991006,,0.825414364640884,,,,,,62.487214677290694,,0.825414364640884,
2644,63.45613549395167,,0.8252762430939227,,,,,,62.51076706350349,,0.8252762430939227,
2645,63.48012646030175,,0.8252762430939227,,,,,,62.53431944971629,,0.8252762430939227,
2646,63.50411743826241,,0.8252762430939227,,,,,,62.55787183592909,,0.8252762430939227,
2647,63.52810841622307,,0.8252762430939227,,,,,,62.58142422214189,,0.8252762430939227,
2648,63.552099394183735,,0.8252762430939227,,,,,,62.60497660835469,,0.8252762430939227,
2649,63.5760903721444,,0.8252762430939227,,,,,,62.62852899456749,,0.8252762430939227,
2650,63.600081350105064,,0.8252762430939227,,,,,,62.65208138078029,,0.8252762430939227,
2651,63.62407232806572,,0.8252762430939227,,,,,,62.675633766993094,,0.8252762430939227,
2652,63.64806330602639,,0.8252762430939227,,,,,,62.69918615320589,,0.8252762430939227,
2653,63.67205428398705,,0.8252762430939227,,,,,,62.72273853941869,,0.8252762430939227,
2654,63.69604526194771,,0.8252762430939227,,,,,,62.74629092563149,,0.8252762430939227,
2655,63.720036239908374,,0.825414364640884,,,,,,62.769843288833584,,0.825414364640884,
2656,63.74402721786904,,0.825414364640884,,,,,,62.79339567504638,,0.825414364640884,
2657,63.768018195829704,,0.825414364640884,,,,,,62.81694806125918,,0.825414364640884,
2658,63.79200917379036,,0.825414364640884,,,,,,62.84050044747198,,0.825414364640884,
2659,63.816000140140446,,0.825414364640884,,,,,,62.86405283368478,,0.825414364640884,
2660,63.8399911181011,,0.825414364640884,,,,,,62.88760521989758,,0.825414364640884,
2661,63.86398209606177,,0.825414364640884,,,,,,62.91115760611038,,0.825414364640884,
2662,63.88797307402243,,0.825414364640884,,,,,,62.93470999232318,,0.825414364640884,
2663,63.91196405198309,,0.825414364640884,,,,,,62.95826237853598,,0.825414364640884,
2664,63.935955029943756,,0.825414364640884,,,,,,62.981814764748776,,0.825414364640884,
2665,63.95994600790442,,0.825414364640884,,,,,,63.005367150961575,,0.825414364640884,
2666,63.983936985865085,,0.825414364640884,,,,,,63.02891951416367,,0.825414364640884,
2667,64.00792796382575,,0.825414364640884,,,,,,63.05247190037647,,0.825414364640884,
2668,64.03191894178642,,0.825414364640884,,,,,,63.076024286589266,,0.825414364640884,
2669,64.05590991974707,,0.825414364640884,,,,,,63.099576672802066,,0.825414364640884,
2670,64.07990089770773,,0.825414364640884,,,,,,63.123129059014865,,0.825414364640884,
2671,64.1038918756684,,0.825414364640884,,,,,,63.14668144522767,,0.825414364640884,
2672,64.12788284201848,,0.8252762430939227,,,,,,63.17023383144047,,0.8252762430939227,
2673,64.15187381997914,,0.8252762430939227,,,,,,63.19378621765327,,0.8252762430939227,
2674,64.1758647979398,,0.8252762430939227,,,,,,63.21733860386607,,0.8252762430939227,
2675,64.19985577590046,,0.8252762430939227,,,,,,63.24089099007887,,0.8252762430939227,
2676,64.22384675386112,,0.8252762430939227,,,,,,63.264443376291666,,0.8252762430939227,
2677,64.24783773182179,,0.8252762430939227,,,,,,63.28799573949376,,0.8252762430939227,
2678,64.27182870978245,,0.8252762430939227,,,,,,63.31154812570656,,0.8252762430939227,
2679,64.29581968774312,,0.8252762430939227,,,,,,63.33510051191936,,0.8252762430939227,
2680,64.31981066570378,,0.825414364640884,,,,,,63.358652898132156,,0.825414364640884,
2681,64.34380164366445,,0.825414364640884,,,,,,63.382205284344955,,0.825414364640884,
2682,64.3677926216251,,0.825414364640884,,,,,,63.405757670557755,,0.825414364640884,
2683,64.39178359958576,,0.8255524861878453,,,,,,63.429310056770554,,0.8255524861878453,
2684,64.41577456593585,,0.8255524861878453,,,,,,63.45286244298335,,0.8255524861878453,
2685,64.43976554389651,,0.8255524861878453,,,,,,63.47641482919615,,0.8255524861878453,
2686,64.46375652185718,,0.8255524861878453,,,,,,63.49996721540895,,0.8255524861878453,
2687,64.48774749981783,,0.8255524861878453,,,,,,63.52351960162176,,0.8255524861878453,
2688,64.5117384777785,,0.8255524861878453,,,,,,63.54707196482384,,0.8255524861878453,
2689,64.53572945573916,,0.8256906077348066,,,,,,63.57062435103664,,0.8256906077348066,
2690,64.55972043369982,,0.8256906077348066,,,,,,63.59417673724944,,0.8256906077348066,
2691,64.58371141166049,,0.8255524861878453,,,,,,63.61772912346225,,0.8255524861878453,
2692,64.60770238962115,,0.8255524861878453,,,,,,63.641281509675046,,0.8255524861878453,
2693,64.63169336758182,,0.8255524861878453,,,,,,63.664833895887845,,0.8255524861878453,
2694,64.65568434554248,,0.8255524861878453,,,,,,63.688386282100645,,0.8255524861878453,
2695,64.67967532350313,,0.8255524861878453,,,,,,63.711938668313444,,0.8255524861878453,
2696,64.70366628985322,,0.8255524861878453,,,,,,63.73549105452624,,0.8255524861878453,
2697,64.72765726781388,,0.8255524861878453,,,,,,63.75904344073904,,0.8255524861878453,
2698,64.75164824577455,,0.8255524861878453,,,,,,63.78259582695184,,0.8255524861878453,
2699,64.77563922373521,,0.8255524861878453,,,,,,63.80614821316464,,0.8255524861878453,
2700,64.79963020169586,,0.8255524861878453,,,,,,63.82970057636673,,0.8255524861878453,
2701,64.82362117965653,,0.8255524861878453,,,,,,63.85325296257953,,0.8255524861878453,
2702,64.84761215761719,,0.8255524861878453,,,,,,63.87680534879233,,0.8255524861878453,
2703,64.87160313557786,,0.8256906077348066,,,,,,63.90035773500513,,0.8256906077348066,
2704,64.89559411353852,,0.8256906077348066,,,,,,63.92391012121793,,0.8256906077348066,
2705,64.91958509149919,,0.8256906077348066,,,,,,63.94746250743073,,0.8256906077348066,
2706,64.94357606945985,,0.8256906077348066,,,,,,63.97101489364353,,0.8256906077348066,
2707,64.96756703580992,,0.8256906077348066,,,,,,63.994567279856334,,0.8256906077348066,
2708,64.99155801377059,,0.8256906077348066,,,,,,64.01811966606913,,0.8256906077348066,
2709,65.01554899173125,,0.8255524861878453,,,,,,64.04167205228192,,0.8255524861878453,
2710,65.03953996969192,,0.8255524861878453,,,,,,64.06522443849472,,0.8255524861878453,
2711,65.06353094765258,,0.8255524861878453,,,,,,64.08877680169682,,0.8255524861878453,
2712,65.08752192561325,,0.8256906077348066,,,,,,64.11232918790962,,0.8256906077348066,
2713,65.1115129035739,,0.8256906077348066,,,,,,64.13588157412242,,0.8256906077348066,
2714,65.13550388153456,,0.8256906077348066,,,,,,64.15943396033522,,0.8256906077348066,
2715,65.15949485949523,,0.8256906077348066,,,,,,64.18298634654802,,0.8256906077348066,
2716,65.18348583745589,,0.8256906077348066,,,,,,64.20653873276082,,0.8256906077348066,
2717,65.20747681541656,,0.8256906077348066,,,,,,64.23009111897362,,0.8256906077348066,
2718,65.23146779337722,,0.8255524861878453,,,,,,64.25364350518642,,0.8255524861878453,
2719,65.25545875972729,,0.8255524861878453,,,,,,64.27719589139922,,0.8255524861878453,
2720,65.27944973768795,,0.8255524861878453,,,,,,64.30074827761202,,0.8255524861878453,
2721,65.30344071564862,,0.8255524861878453,,,,,,64.32430066382481,,0.8255524861878453,
2722,65.32743169360928,,0.8255524861878453,,,,,,64.34785302702691,,0.8255524861878453,
2723,65.35142267156995,,0.8255524861878453,,,,,,64.37140541323971,,0.8255524861878453,
2724,65.37541364953061,,0.8255524861878453,,,,,,64.39495779945251,,0.8255524861878453,
2725,65.39940462749128,,0.8255524861878453,,,,,,64.41851018566531,,0.8255524861878453,
2726,65.42339560545193,,0.8255524861878453,,,,,,64.44206257187811,,0.8255524861878453,
2727,65.4473865834126,,0.8255524861878453,,,,,,64.46561495809091,,0.8255524861878453,
2728,65.47137756137326,,0.8255524861878453,,,,,,64.48916734430371,,0.8255524861878453,
2729,65.49536853933392,,0.8255524861878453,,,,,,64.51271973051651,,0.8255524861878453,
2730,65.51935950568401,,0.8255524861878453,,,,,,64.53627211672931,,0.8255524861878453,
2731,65.54335048364466,,0.8255524861878453,,,,,,64.5598245029421,,0.8255524861878453,
2732,65.56734146160532,,0.8255524861878453,,,,,,64.5833768891549,,0.8255524861878453,
2733,65.59133243956599,,0.8255524861878453,,,,,,64.60692925235699,,0.8255524861878453,
2734,65.61532341752665,,0.8255524861878453,,,,,,64.63048163856979,,0.8255524861878453,
2735,65.63931439548732,,0.8255524861878453,,,,,,64.65403402478259,,0.8255524861878453,
2736,65.66330537344798,,0.8255524861878453,,,,,,64.67758641099539,,0.8255524861878453,
2737,65.68729635140865,,0.8255524861878453,,,,,,64.70113879720819,,0.8255524861878453,
2738,65.7112873293693,,0.8256906077348066,,,,,,64.724691183421,,0.8256906077348066,
2739,65.73527830732996,,0.8256906077348066,,,,,,64.7482435696338,,0.8256906077348066,
2740,65.75926928529063,,0.8256906077348066,,,,,,64.7717959558466,,0.8256906077348066,
2741,65.78326025164071,,0.8256906077348066,,,,,,64.7953483420594,,0.8256906077348066,
2742,65.80725122960138,,0.8259668508287292,,,,,,64.8189007282722,,0.8259668508287292,
2743,65.83124220756204,,0.8259668508287292,,,,,,64.842453114485,,0.8259668508287292,
2744,65.85523318552269,,0.8259668508287292,,,,,,64.8660055006978,,0.8259668508287292,
2745,65.87922416348336,,0.8261049723756906,,,,,,64.88955786389988,,0.8261049723756906,
2746,65.90321514144402,,0.8259668508287292,,,,,,64.91311025011268,,0.8259668508287292,
2747,65.92720611940469,,0.8261049723756906,,,,,,64.93666263632548,,0.8261049723756906,
2748,65.95119709736535,,0.8261049723756906,,,,,,64.96021502253828,,0.8261049723756906,
2749,65.97518807532602,,0.8261049723756906,,,,,,64.98376740875108,,0.8261049723756906,
2750,65.99917905328668,,0.8261049723756906,,,,,,65.00731979496388,,0.8261049723756906,
2751,66.02317003124733,,0.8261049723756906,,,,,,65.03087218117668,,0.8261049723756906,
2752,66.04716099759742,,0.8261049723756906,,,,,,65.05442456738947,,0.8261049723756906,
2753,66.07115197555808,,0.8261049723756906,,,,,,65.07797695360227,,0.8261049723756906,
2754,66.09514295351875,,0.8261049723756906,,,,,,65.10152933981509,,0.8261049723756906,
2755,66.11913393147941,,0.8261049723756906,,,,,,65.12508172602789,,0.8261049723756906,
2756,66.14312490944008,,0.8261049723756906,,,,,,65.14863408922997,,0.8261049723756906,
2757,66.16711588740073,,0.8262430939226519,,,,,,65.17218647544277,,0.8262430939226519,
2758,66.19110686536139,,0.8262430939226519,,,,,,65.19573886165557,,0.8262430939226519,
2759,66.21509784332206,,0.8262430939226519,,,,,,65.21929124786837,,0.8262430939226519,
2760,66.23908882128272,,0.8262430939226519,,,,,,65.24284363408117,,0.8262430939226519,
2761,66.26307979924339,,0.8262430939226519,,,,,,65.26639602029397,,0.8262430939226519,
2762,66.28707077720405,,0.8262430939226519,,,,,,65.28994840650677,,0.8262430939226519,
2763,66.31106175516472,,0.8262430939226519,,,,,,65.31350079271957,,0.8262430939226519,
2764,66.33505273312537,,0.8262430939226519,,,,,,65.33705317893236,,0.8262430939226519,
2765,66.35904371108603,,0.8262430939226519,,,,,,65.36060556514516,,0.8262430939226519,
2766,66.3830346890467,,0.8262430939226519,,,,,,65.38415795135796,,0.8262430939226519,
2767,66.40702566700736,,0.8262430939226519,,,,,,65.40771031456006,,0.8262430939226519,
2768,66.43101664496803,,0.8262430939226519,,,,,,65.43126270077286,,0.8262430939226519,
2769,66.45500762292869,,0.8262430939226519,,,,,,65.45481508698566,,0.8262430939226519,
2770,66.47899860088935,,0.8262430939226519,,,,,,65.47836747319846,,0.8262430939226519,
2771,66.50298957885002,,0.8261049723756906,,,,,,65.50191985941126,,0.8261049723756906,
2772,66.52698055681067,,0.8261049723756906,,,,,,65.52547224562406,,0.8261049723756906,
2773,66.55097153477134,,0.8261049723756906,,,,,,65.54902463183686,,0.8261049723756906,
2774,66.574962512732,,0.8261049723756906,,,,,,65.57257701804966,,0.8261049723756906,
2775,66.59895349069267,,0.8261049723756906,,,,,,65.59612940426246,,0.8261049723756906,
2776,66.62294446865333,,0.8262430939226519,,,,,,65.61968179047525,,0.8262430939226519,
2777,66.646935446614,,0.8262430939226519,,,,,,65.64323417668805,,0.8262430939226519,
2778,66.67092642457466,,0.8262430939226519,,,,,,65.66678653989015,,0.8262430939226519,
2779,66.69491740253531,,0.8262430939226519,,,,,,65.69033892610295,,0.8262430939226519,
2780,66.71890838049598,,0.8261049723756906,,,,,,65.71389131231575,,0.8261049723756906,
2781,66.74289935845664,,0.8261049723756906,,,,,,65.73744369852855,,0.8261049723756906,
2782,66.7668903364173,,0.8261049723756906,,,,,,65.76099608474135,,0.8261049723756906,
2783,66.79088131437797,,0.8261049723756906,,,,,,65.78454847095415,,0.8261049723756906,
2784,66.81487229233863,,0.8261049723756906,,,,,,65.80810085716695,,0.8261049723756906,
2785,66.8388632702993,,0.8261049723756906,,,,,,65.83165324337975,,0.8261049723756906,
2786,66.86285424825996,,0.8261049723756906,,,,,,65.85520562959255,,0.8261049723756906,
2787,66.88684522622061,,0.8261049723756906,,,,,,65.87875801580535,,0.8261049723756906,
2788,66.91083620418128,,0.8259668508287292,,,,,,65.90231040201814,,0.8259668508287292,
2789,66.93482718214194,,0.8261049723756906,,,,,,65.92586278823094,,0.8261049723756906,
2790,66.95881816010261,,0.8261049723756906,,,,,,65.94941515143303,,0.8261049723756906,
2791,66.98280913806327,,0.8261049723756906,,,,,,65.97296753764583,,0.8261049723756906,
2792,67.00680011602394,,0.8261049723756906,,,,,,65.99651992385863,,0.8261049723756906,
2793,67.0307910939846,,0.8262430939226519,,,,,,66.02007231007143,,0.8262430939226519,
2794,67.05478207194525,,0.8262430939226519,,,,,,66.04362469628424,,0.8262430939226519,
2795,67.07877304990592,,0.8262430939226519,,,,,,66.06717708249704,,0.8262430939226519,
2796,67.10276402786658,,0.8262430939226519,,,,,,66.09072946870984,,0.8262430939226519,
2797,67.12675500582725,,0.8263812154696133,,,,,,66.11428185492264,,0.8263812154696133,
2798,67.15074598378791,,0.8263812154696133,,,,,,66.13783424113544,,0.8263812154696133,
2799,67.17473696174858,,0.8263812154696133,,,,,,66.16138662734824,,0.8263812154696133,
2800,67.19872793970924,,0.8263812154696133,,,,,,66.18493901356103,,0.8263812154696133,
2801,67.22271891766991,,0.8263812154696133,,,,,,66.20849137676312,,0.8263812154696133,
2802,67.24670989563056,,0.8262430939226519,,,,,,66.23204376297592,,0.8262430939226519,
2803,67.27070087359122,,0.8262430939226519,,,,,,66.25559614918872,,0.8262430939226519,
2804,67.29469185155189,,0.8263812154696133,,,,,,66.27914853540152,,0.8263812154696133,
2805,67.31868282951255,,0.8263812154696133,,,,,,66.30270092161432,,0.8263812154696133,
2806,67.34267380747322,,0.8263812154696133,,,,,,66.32625330782712,,0.8263812154696133,
2807,67.36666478543388,,0.8263812154696133,,,,,,66.34980569403992,,0.8263812154696133,
2808,67.39065576339455,,0.8265193370165745,,,,,,66.37335808025271,,0.8265193370165745,
2809,67.4146467413552,,0.8265193370165745,,,,,,66.39691046646551,,0.8265193370165745,
2810,67.43863771931586,,0.8265193370165745,,,,,,66.42046285267833,,0.8265193370165745,
2811,67.46262869727653,,0.8265193370165745,,,,,,66.44401523889113,,0.8265193370165745,
2812,67.4866196752372,,0.8265193370165745,,,,,,66.46756760209321,,0.8265193370165745,
2813,67.51061065319786,,0.8263812154696133,,,,,,66.49111998830601,,0.8263812154696133,
2814,67.53460163115852,,0.8263812154696133,,,,,,66.51467237451881,,0.8263812154696133,
2815,67.55859260911919,,0.8263812154696133,,,,,,66.53822476073161,,0.8263812154696133,
2816,67.58258358707985,,0.8263812154696133,,,,,,66.56177714694441,,0.8263812154696133,
2817,67.6065745650405,,0.8263812154696133,,,,,,66.5853295331572,,0.8263812154696133,
2818,67.63056554300117,,0.8263812154696133,,,,,,66.60888191937,,0.8263812154696133,
2819,67.65455652096183,,0.8263812154696133,,,,,,66.6324343055828,,0.8263812154696133,
2820,67.6785474989225,,0.8263812154696133,,,,,,66.6559866917956,,0.8263812154696133,
2821,67.70253847688316,,0.8263812154696133,,,,,,66.6795390780084,,0.8263812154696133,
2822,67.72652945484383,,0.8266574585635359,,,,,,66.7030914642212,,0.8266574585635359,
2823,67.75052043280449,,0.8266574585635359,,,,,,66.7266438274233,,0.8266574585635359,
2824,67.77451141076514,,0.8265193370165745,,,,,,66.7501962136361,,0.8265193370165745,
2825,67.79850238872581,,0.8265193370165745,,,,,,66.7737485998489,,0.8265193370165745,
2826,67.82249336668647,,0.8265193370165745,,,,,,66.7973009860617,,0.8265193370165745,
2827,67.84648434464714,,0.8265193370165745,,,,,,66.8208533722745,,0.8265193370165745,
2828,67.8704753226078,,0.8265193370165745,,,,,,66.8444057584873,,0.8265193370165745,
2829,67.89446630056847,,0.8265193370165745,,,,,,66.8679581447001,,0.8265193370165745,
2830,67.91845727852913,,0.8265193370165745,,,,,,66.8915105309129,,0.8265193370165745,
2831,67.9424482564898,,0.8263812154696133,,,,,,66.9150629171257,,0.8263812154696133,
2832,67.96643923445045,,0.8263812154696133,,,,,,66.9386153033385,,0.8263812154696133,
2833,67.99043021241111,,0.8263812154696133,,,,,,66.9621676895513,,0.8263812154696133,
2834,68.01442119037178,,0.8263812154696133,,,,,,66.98572007576409,,0.8263812154696133,
2835,68.03841216833244,,0.8263812154696133,,,,,,67.00927243896619,,0.8263812154696133,
2836,68.06240314629311,,0.8263812154696133,,,,,,67.03282482517899,,0.8263812154696133,
2837,68.08639412425377,,0.8263812154696133,,,,,,67.05637721139179,,0.8263812154696133,
2838,68.11038510221444,,0.8263812154696133,,,,,,67.07992959760459,,0.8263812154696133,
2839,68.13437608017509,,0.8263812154696133,,,,,,67.10348198381739,,0.8263812154696133,
2840,68.15836705813575,,0.8263812154696133,,,,,,67.12703437003019,,0.8263812154696133,
2841,68.18235803609642,,0.8263812154696133,,,,,,67.15058675624299,,0.8263812154696133,
2842,68.20634901405708,,0.8263812154696133,,,,,,67.17413914245579,,0.8263812154696133,
2843,68.23033999201775,,0.8263812154696133,,,,,,67.19769152866859,,0.8263812154696133,
2844,68.25433096997841,,0.8263812154696133,,,,,,67.22124391488138,,0.8263812154696133,
2845,68.27832194793908,,0.8263812154696133,,,,,,67.24479630109418,,0.8263812154696133,
2846,68.30231292589974,,0.8263812154696133,,,,,,67.26834866429627,,0.8263812154696133,
2847,68.32630390386039,,0.8265193370165745,,,,,,67.29190105050907,,0.8265193370165745,
2848,68.35029488182106,,0.8265193370165745,,,,,,67.31545343672187,,0.8265193370165745,
2849,68.37428585978172,,0.8266574585635359,,,,,,67.33900582293467,,0.8266574585635359,
2850,68.39827683774239,,0.8266574585635359,,,,,,67.36255820914747,,0.8266574585635359,
2851,68.42226781570305,,0.8266574585635359,,,,,,67.38611059536028,,0.8266574585635359,
2852,68.44625879366372,,0.8266574585635359,,,,,,67.40966298157308,,0.8266574585635359,
2853,68.47024977162438,,0.8266574585635359,,,,,,67.43321536778588,,0.8266574585635359,
2854,68.49424074958503,,0.8266574585635359,,,,,,67.45676775399868,,0.8266574585635359,
2855,68.5182317275457,,0.8266574585635359,,,,,,67.48032014021148,,0.8266574585635359,
2856,68.54222270550636,,0.8266574585635359,,,,,,67.50387252642427,,0.8266574585635359,
2857,68.56621368346703,,0.8266574585635359,,,,,,67.52742488962636,,0.8266574585635359,
2858,68.59020466142769,,0.8266574585635359,,,,,,67.55097727583916,,0.8266574585635359,
2859,68.61419563938836,,0.8265193370165745,,,,,,67.57452966205196,,0.8265193370165745,
2860,68.63818661734902,,0.8265193370165745,,,,,,67.59808204826476,,0.8265193370165745,
2861,68.66217759530969,,0.8265193370165745,,,,,,67.62163443447756,,0.8265193370165745,
2862,68.68616857327034,,0.8265193370165745,,,,,,67.64518682069036,,0.8265193370165745,
2863,68.710159551231,,0.8265193370165745,,,,,,67.66873920690315,,0.8265193370165745,
2864,68.73415052919167,,0.8265193370165745,,,,,,67.69229159311595,,0.8265193370165745,
2865,68.75814150715233,,0.8265193370165745,,,,,,67.71584397932875,,0.8265193370165745,
2866,68.782132485113,,0.8265193370165745,,,,,,67.73939636554155,,0.8265193370165745,
2867,68.80612346307366,,0.8265193370165745,,,,,,67.76294875175437,,0.8265193370165745,
2868,68.83011444103433,,0.8265193370165745,,,,,,67.78650111495645,,0.8265193370165745,
2869,68.85410541899498,,0.8265193370165745,,,,,,67.81005350116925,,0.8265193370165745,
2870,68.87809639695564,,0.8265193370165745,,,,,,67.83360588738205,,0.8265193370165745,
2871,68.9020873749163,,0.8265193370165745,,,,,,67.85715827359485,,0.8265193370165745,
2872,68.92607835287697,,0.8266574585635359,,,,,,67.88071065980765,,0.8266574585635359,
2873,68.95006933083764,,0.8266574585635359,,,,,,67.90426304602045,,0.8266574585635359,
2874,68.9740603087983,,0.8266574585635359,,,,,,67.92781543223325,,0.8266574585635359,
2875,68.99805128675897,,0.8266574585635359,,,,,,67.95136781844604,,0.8266574585635359,
2876,69.02204226471963,,0.8266574585635359,,,,,,67.97492020465884,,0.8266574585635359,
2877,69.04603324268028,,0.8265193370165745,,,,,,67.99847259087164,,0.8265193370165745,
2878,69.07002422064095,,0.8265193370165745,,,,,,68.02202497708444,,0.8265193370165745,
2879,69.09401519860161,,0.8265193370165745,,,,,,68.04557736329724,,0.8265193370165745,
2880,69.11800617656228,,0.8265193370165745,,,,,,68.06912972649934,,0.8265193370165745,
2881,69.14199715452294,,0.8265193370165745,,,,,,68.09268211271214,,0.8265193370165745,
2882,69.1659881324836,,0.8265193370165745,,,,,,68.11623449892494,,0.8265193370165745,
2883,69.18997911044427,,0.8265193370165745,,,,,,68.13978688513774,,0.8265193370165745,
2884,69.21397008840492,,0.8265193370165745,,,,,,68.16333927135054,,0.8265193370165745,
2885,69.23796106636559,,0.8265193370165745,,,,,,68.18689165756334,,0.8265193370165745,
2886,69.26195203271567,,0.8265193370165745,,,,,,68.21044404377614,,0.8265193370165745,
2887,69.28594301067633,,0.8265193370165745,,,,,,68.23399642998893,,0.8265193370165745,
2888,69.309933988637,,0.8265193370165745,,,,,,68.25754881620173,,0.8265193370165745,
2889,69.33392496659765,,0.8263812154696133,,,,,,68.28110120241453,,0.8263812154696133,
2890,69.35791594455831,,0.8263812154696133,,,,,,68.30465358862733,,0.8263812154696133,
2891,69.38190692251898,,0.8263812154696133,,,,,,68.32820595182943,,0.8263812154696133,
2892,69.40589790047964,,0.8263812154696133,,,,,,68.35175833804223,,0.8263812154696133,
2893,69.42988887844031,,0.8263812154696133,,,,,,68.37531072425503,,0.8263812154696133,
2894,69.45387985640097,,0.8263812154696133,,,,,,68.39886311046783,,0.8263812154696133,
2895,69.47787083436164,,0.8263812154696133,,,,,,68.42241549668063,,0.8263812154696133,
2896,69.5018618123223,,0.8263812154696133,,,,,,68.44596788289343,,0.8263812154696133,
2897,69.52585279028295,,0.8263812154696133,,,,,,68.46952026910623,,0.8263812154696133,
2898,69.54984376824362,,0.8263812154696133,,,,,,68.49307265531903,,0.8263812154696133,
2899,69.57383474620428,,0.8263812154696133,,,,,,68.51662504153182,,0.8263812154696133,
2900,69.59782572416495,,0.8263812154696133,,,,,,68.54017742774462,,0.8263812154696133,
2901,69.62181669051503,,0.8263812154696133,,,,,,68.56372981395742,,0.8263812154696133,
2902,69.64580766847568,,0.8263812154696133,,,,,,68.58728217715951,,0.8263812154696133,
2903,69.66979864643635,,0.8262430939226519,,,,,,68.61083456337231,,0.8262430939226519,
2904,69.69378962439701,,0.8262430939226519,,,,,,68.6343869495851,,0.8262430939226519,
2905,69.71778060235768,,0.8262430939226519,,,,,,68.6579393357979,,0.8262430939226519,
2906,69.74177158031834,,0.8262430939226519,,,,,,68.6814917220107,,0.8262430939226519,
2907,69.76576255827901,,0.8262430939226519,,,,,,68.70504410822352,,0.8262430939226519,
2908,69.78975353623967,,0.8262430939226519,,,,,,68.72859649443632,,0.8262430939226519,
2909,69.81374451420034,,0.8262430939226519,,,,,,68.75214888064912,,0.8262430939226519,
2910,69.83773549216099,,0.8262430939226519,,,,,,68.77570126686192,,0.8262430939226519,
2911,69.86172647012165,,0.8262430939226519,,,,,,68.79925365307471,,0.8262430939226519,
2912,69.88571744808232,,0.8262430939226519,,,,,,68.82280603928751,,0.8262430939226519,
2913,69.90970842604298,,0.8261049723756906,,,,,,68.8463584024896,,0.8261049723756906,
2914,69.93369939239307,,0.8261049723756906,,,,,,68.8699107887024,,0.8261049723756906,
2915,69.95769037035372,,0.8262430939226519,,,,,,68.8934631749152,,0.8262430939226519,
2916,69.98168134831438,,0.8262430939226519,,,,,,68.917015561128,,0.8262430939226519,
2917,70.00567232627505,,0.8262430939226519,,,,,,68.9405679473408,,0.8262430939226519,
2918,70.02966330423571,,0.8262430939226519,,,,,,68.9641203335536,,0.8262430939226519,
2919,70.05365428219638,,0.8263812154696133,,,,,,68.9876727197664,,0.8263812154696133,
2920,70.07764526015704,,0.8263812154696133,,,,,,69.0112251059792,,0.8263812154696133,
2921,70.1016362381177,,0.8265193370165745,,,,,,69.03477749219199,,0.8265193370165745,
2922,70.12562721607836,,0.8265193370165745,,,,,,69.05832987840479,,0.8265193370165745,
2923,70.14961819403902,,0.8265193370165745,,,,,,69.0818822646176,,0.8265193370165745,
2924,70.17360917199969,,0.8265193370165745,,,,,,69.1054346508304,,0.8265193370165745,
2925,70.19760014996035,,0.8265193370165745,,,,,,69.12898701403249,,0.8265193370165745,
2926,70.22159111631044,,0.8265193370165745,,,,,,69.15253940024529,,0.8265193370165745,
2927,70.2455820942711,,0.8265193370165745,,,,,,69.17609178645809,,0.8265193370165745,
2928,70.26957307223175,,0.8265193370165745,,,,,,69.19964417267089,,0.8265193370165745,
2929,70.29356405019242,,0.8265193370165745,,,,,,69.22319655888369,,0.8265193370165745,
2930,70.31755502815308,,0.8265193370165745,,,,,,69.24674894509648,,0.8265193370165745,
2931,70.34154600611375,,0.8265193370165745,,,,,,69.27030133130928,,0.8265193370165745,
2932,70.36553698407441,,0.8265193370165745,,,,,,69.29385371752208,,0.8265193370165745,
2933,70.38952796203507,,0.8266574585635359,,,,,,69.31740610373488,,0.8266574585635359,
2934,70.41351893999574,,0.8266574585635359,,,,,,69.34095848994768,,0.8266574585635359,
2935,70.43750991795639,,0.8266574585635359,,,,,,69.36451087616048,,0.8266574585635359,
2936,70.46150089591706,,0.8265193370165745,,,,,,69.38806323936258,,0.8265193370165745,
2937,70.48549187387772,,0.8265193370165745,,,,,,69.41161562557538,,0.8265193370165745,
2938,70.5094828402278,,0.8265193370165745,,,,,,69.43516801178818,,0.8265193370165745,
2939,70.53347381818847,,0.8265193370165745,,,,,,69.45872039800098,,0.8265193370165745,
2940,70.55746479614913,,0.8265193370165745,,,,,,69.48227278421378,,0.8265193370165745,
2941,70.58145577410978,,0.8263812154696133,,,,,,69.50582517042658,,0.8263812154696133,
2942,70.60544675207045,,0.8263812154696133,,,,,,69.52937755663937,,0.8263812154696133,
2943,70.62943773003111,,0.8263812154696133,,,,,,69.55292994285217,,0.8263812154696133,
2944,70.65342870799178,,0.8263812154696133,,,,,,69.57648232906497,,0.8263812154696133,
2945,70.67741968595244,,0.8263812154696133,,,,,,69.60003471527777,,0.8263812154696133,
2946,70.70141066391311,,0.8263812154696133,,,,,,69.62358710149057,,0.8263812154696133,
2947,70.72540164187377,,0.8263812154696133,,,,,,69.64713946469266,,0.8263812154696133,
2948,70.74939261983442,,0.8263812154696133,,,,,,69.67069185090547,,0.8263812154696133,
2949,70.77338359779509,,0.8263812154696133,,,,,,69.69424423711827,,0.8263812154696133,
2950,70.79737456414517,,0.8263812154696133,,,,,,69.71779662333107,,0.8263812154696133,
2951,70.82136554210584,,0.8265193370165745,,,,,,69.74134900954387,,0.8265193370165745,
2952,70.8453565200665,,0.8265193370165745,,,,,,69.76490139575667,,0.8265193370165745,
2953,70.86934749802715,,0.8265193370165745,,,,,,69.78845378196947,,0.8265193370165745,
2954,70.89333847598782,,0.8265193370165745,,,,,,69.81200616818226,,0.8265193370165745,
2955,70.91732945394848,,0.8265193370165745,,,,,,69.83555855439506,,0.8265193370165745,
2956,70.94132043190915,,0.8265193370165745,,,,,,69.85911094060786,,0.8265193370165745,
2957,70.96531140986981,,0.8265193370165745,,,,,,69.88266332682066,,0.8265193370165745,
2958,70.98930238783048,,0.8265193370165745,,,,,,69.90621569002275,,0.8265193370165745,
2959,71.01329336579114,,0.8265193370165745,,,,,,69.92976807623555,,0.8265193370165745,
2960,71.03728434375181,,0.8265193370165745,,,,,,69.95332046244835,,0.8265193370165745,
2961,71.06127531010188,,0.8265193370165745,,,,,,69.97687284866115,,0.8265193370165745,
2962,71.08526628806254,,0.8265193370165745,,,,,,70.00042523487394,,0.8265193370165745,
2963,71.1092572660232,,0.8266574585635359,,,,,,70.02397762108674,,0.8266574585635359,
2964,71.13324824398387,,0.8266574585635359,,,,,,70.04753000729956,,0.8266574585635359,
2965,71.15723922194454,,0.8266574585635359,,,,,,70.07108239351236,,0.8266574585635359,
2966,71.18123019990519,,0.8266574585635359,,,,,,70.09463477972515,,0.8266574585635359,
2967,71.20522117786585,,0.8266574585635359,,,,,,70.11818716593795,,0.8266574585635359,
2968,71.22921215582652,,0.8266574585635359,,,,,,70.14173955215075,,0.8266574585635359,
2969,71.25320313378718,,0.8266574585635359,,,,,,70.16529193836355,,0.8266574585635359,
2970,71.27719411174785,,0.8266574585635359,,,,,,70.18884430156564,,0.8266574585635359,
2971,71.30118508970851,,0.8266574585635359,,,,,,70.21239668777844,,0.8266574585635359,
2972,71.32517606766918,,0.8266574585635359,,,,,,70.23594907399124,,0.8266574585635359,
2973,71.34916703401925,,0.8266574585635359,,,,,,70.25950146020404,,0.8266574585635359,
2974,71.37315801197991,,0.8266574585635359,,,,,,70.28305384641683,,0.8266574585635359,
2975,71.39714898994058,,0.8266574585635359,,,,,,70.30660623262963,,0.8266574585635359,
2976,71.42113996790124,,0.8266574585635359,,,,,,70.33015861884243,,0.8266574585635359,
2977,71.4451309458619,,0.8267955801104973,,,,,,70.35371100505523,,0.8267955801104973,
2978,71.46912192382257,,0.8267955801104973,,,,,,70.37726339126803,,0.8267955801104973,
2979,71.49311290178322,,0.8267955801104973,,,,,,70.40081577748083,,0.8267955801104973,
2980,71.51710387974389,,0.8267955801104973,,,,,,70.42436816369364,,0.8267955801104973,
2981,71.54109485770455,,0.8267955801104973,,,,,,70.44792052689573,,0.8267955801104973,
2982,71.56508583566522,,0.8267955801104973,,,,,,70.47147291310853,,0.8267955801104973,
2983,71.58907681362588,,0.8267955801104973,,,,,,70.49502529932133,,0.8267955801104973,
2984,71.61306777997595,,0.8267955801104973,,,,,,70.51857768553413,,0.8267955801104973,
2985,71.63705875793661,,0.8266574585635359,,,,,,70.54213007174693,,0.8266574585635359,
2986,71.66104973589728,,0.8266574585635359,,,,,,70.56568245795972,,0.8266574585635359,
2987,71.68504071385794,,0.8266574585635359,,,,,,70.58923484417252,,0.8266574585635359,
2988,71.70903169181861,,0.8266574585635359,,,,,,70.61278723038532,,0.8266574585635359,
2989,71.73302266977927,,0.8266574585635359,,,,,,70.63633961659812,,0.8266574585635359,
2990,71.75701364773994,,0.8266574585635359,,,,,,70.65989200281092,,0.8266574585635359,
2991,71.7810046257006,,0.8266574585635359,,,,,,70.68344438902372,,0.8266574585635359,
2992,71.80499560366125,,0.8266574585635359,,,,,,70.70699675222582,,0.8266574585635359,
2993,71.82898658162192,,0.8266574585635359,,,,,,70.73054913843862,,0.8266574585635359,
2994,71.85297755958258,,0.8266574585635359,,,,,,70.75410152465142,,0.8266574585635359,
2995,71.87696852593267,,0.8266574585635359,,,,,,70.77765391086422,,0.8266574585635359,
2996,71.90095950389333,,0.8266574585635359,,,,,,70.80120629707702,,0.8266574585635359,
2997,71.92495048185398,,0.8266574585635359,,,,,,70.82475868328982,,0.8266574585635359,
2998,71.94894145981465,,0.8266574585635359,,,,,,70.84831106950261,,0.8266574585635359,
2999,71.97293243777531,,0.8266574585635359,,,,,,70.87186345571541,,0.8266574585635359,
3000,71.99692341573598,,0.8266574585635359,,,,,,70.89541584192821,,0.8266574585635359,
3001,72.02091439369664,,0.8266574585635359,,,,,,70.91896822814101,,0.8266574585635359,
3002,72.04490537165731,,0.8266574585635359,,,,,,70.94252061435381,,0.8266574585635359,
3003,72.06889634961797,,0.8266574585635359,,,,,,70.9660729775559,,0.8266574585635359,
3004,72.09288732757864,,0.8266574585635359,,,,,,70.98962536376871,,0.8266574585635359,
3005,72.11687830553929,,0.8266574585635359,,,,,,71.01317774998151,,0.8266574585635359,
3006,72.14086928349995,,0.8266574585635359,,,,,,71.03673013619431,,0.8266574585635359,
3007,72.16486026146062,,0.8266574585635359,,,,,,71.0602825224071,,0.8266574585635359,
3008,72.18885123942128,,0.8266574585635359,,,,,,71.0838349086199,,0.8266574585635359,
3009,72.21284221738195,,0.8266574585635359,,,,,,71.1073872948327,,0.8266574585635359,
3010,72.23683319534261,,0.8266574585635359,,,,,,71.1309396810455,,0.8266574585635359,
3011,72.26082417330328,,0.8266574585635359,,,,,,71.1544920672583,,0.8266574585635359,
3012,72.28481515126393,,0.8266574585635359,,,,,,71.1780444534711,,0.8266574585635359,
3013,72.30880612922459,,0.8266574585635359,,,,,,71.2015968396839,,0.8266574585635359,
3014,72.33279710718526,,0.8266574585635359,,,,,,71.22514920288599,,0.8266574585635359,
3015,72.35678808514592,,0.8266574585635359,,,,,,71.24870158909879,,0.8266574585635359,
3016,72.38077906310659,,0.8266574585635359,,,,,,71.27225397531159,,0.8266574585635359,
3017,72.40477004106725,,0.8266574585635359,,,,,,71.29580636152438,,0.8266574585635359,
3018,72.42876101902792,,0.8266574585635359,,,,,,71.31935874773718,,0.8266574585635359,
3019,72.45275199698858,,0.8266574585635359,,,,,,71.34291113394998,,0.8266574585635359,
3020,72.47674297494923,,0.8266574585635359,,,,,,71.3664635201628,,0.8266574585635359,
3021,72.5007339529099,,0.8266574585635359,,,,,,71.3900159063756,,0.8266574585635359,
3022,72.52472493087056,,0.8266574585635359,,,,,,71.4135682925884,,0.8266574585635359,
3023,72.54871590883123,,0.8266574585635359,,,,,,71.4371206788012,,0.8266574585635359,
3024,72.57270688679189,,0.8265193370165745,,,,,,71.46067306501399,,0.8265193370165745,
3025,72.59669786475256,,0.8266574585635359,,,,,,71.48422545122679,,0.8266574585635359,
3026,72.62068884271322,,0.8266574585635359,,,,,,71.50777781442888,,0.8266574585635359,
3027,72.64467982067387,,0.8266574585635359,,,,,,71.53133020064168,,0.8266574585635359,
3028,72.66867079863454,,0.8267955801104973,,,,,,71.55488258685448,,0.8267955801104973,
3029,72.6926617765952,,0.8267955801104973,,,,,,71.57843497306727,,0.8267955801104973,
3030,72.71665275455587,,0.8267955801104973,,,,,,71.60198735928007,,0.8267955801104973,
3031,72.74064373251653,,0.8267955801104973,,,,,,71.62553974549287,,0.8267955801104973,
3032,72.7646347104772,,0.8267955801104973,,,,,,71.64909213170567,,0.8267955801104973,
3033,72.78862568843786,,0.8269337016574586,,,,,,71.67264451791847,,0.8269337016574586,
3034,72.81261666639853,,0.8269337016574586,,,,,,71.69619690413127,,0.8269337016574586,
3035,72.83660764435919,,0.8269337016574586,,,,,,71.71974929034407,,0.8269337016574586,
3036,72.86059862231986,,0.8269337016574586,,,,,,71.74330167655688,,0.8269337016574586,
3037,72.88458960028053,,0.8267955801104973,,,,,,71.76685403975897,,0.8267955801104973,
3038,72.9085805782412,,0.8267955801104973,,,,,,71.79040642597177,,0.8267955801104973,
3039,72.93257155620188,,0.8267955801104973,,,,,,71.81395881218457,,0.8267955801104973,
3040,72.95656253416254,,0.8267955801104973,,,,,,71.83751119839737,,0.8267955801104973,
3041,72.98055351212322,,0.8267955801104973,,,,,,71.86106358461016,,0.8267955801104973,
3042,73.00454449008389,,0.8266574585635359,,,,,,71.88461597082296,,0.8266574585635359,
3043,73.02853546804455,,0.8266574585635359,,,,,,71.90816835703576,,0.8266574585635359,
3044,73.05252644600523,,0.8266574585635359,,,,,,71.93172074324856,,0.8266574585635359,
3045,73.0765174239659,,0.8266574585635359,,,,,,71.95527312946136,,0.8266574585635359,
3046,73.10050840192658,,0.8266574585635359,,,,,,71.97882551567416,,0.8266574585635359,
3047,73.12449937988724,,0.8266574585635359,,,,,,72.00237790188696,,0.8266574585635359,
3048,73.14849035784792,,0.8266574585635359,,,,,,72.02593026508906,,0.8266574585635359,
3049,73.17248133580858,,0.8266574585635359,,,,,,72.04948265130186,,0.8266574585635359,
3050,73.19647231376925,,0.8266574585635359,,,,,,72.07303503751466,,0.8266574585635359,
3051,73.22046329172993,,0.8269337016574586,,,,,,72.09658742372746,,0.8269337016574586,
3052,73.24445426969059,,0.8269337016574586,,,,,,72.12013980994026,,0.8269337016574586,
3053,73.26844524765127,,0.8269337016574586,,,,,,72.14369219615305,,0.8269337016574586,
3054,73.29243622561194,,0.8269337016574586,,,,,,72.16724458236585,,0.8269337016574586,
3055,73.31642720357262,,0.8269337016574586,,,,,,72.19079696857865,,0.8269337016574586,
3056,73.34041818153328,,0.8269337016574586,,,,,,72.21434935479145,,0.8269337016574586,
3057,73.36440915949396,,0.8269337016574586,,,,,,72.23790174100425,,0.8269337016574586,
3058,73.38840013745462,,0.8269337016574586,,,,,,72.26145412721705,,0.8269337016574586,
3059,73.41239111541529,,0.8269337016574586,,,,,,72.28500649041914,,0.8269337016574586,
3060,73.43638209337597,,0.8269337016574586,,,,,,72.30855887663193,,0.8269337016574586,
3061,73.46037307133663,,0.8269337016574586,,,,,,72.33211126284475,,0.8269337016574586,
3062,73.48436404929731,,0.8269337016574586,,,,,,72.35566364905755,,0.8269337016574586,
3063,73.50835502725798,,0.8269337016574586,,,,,,72.37921603527035,,0.8269337016574586,
3064,73.53234600521866,,0.8270718232044199,,,,,,72.40276842148315,,0.8270718232044199,
3065,73.55633698317932,,0.8270718232044199,,,,,,72.42632080769594,,0.8270718232044199,
3066,73.58032796113999,,0.8270718232044199,,,,,,72.44987319390874,,0.8270718232044199,
3067,73.60431893910066,,0.8270718232044199,,,,,,72.47342558012154,,0.8270718232044199,
3068,73.62830991706133,,0.8270718232044199,,,,,,72.49697796633434,,0.8270718232044199,
3069,73.65230089502201,,0.8270718232044199,,,,,,72.52053035254714,,0.8270718232044199,
3070,73.67629187298267,,0.8270718232044199,,,,,,72.54408273875994,,0.8270718232044199,
3071,73.70028285094335,,0.8272099447513812,,,,,,72.56763510196203,,0.8272099447513812,
3072,73.72427382890402,,0.8272099447513812,,,,,,72.59118748817482,,0.8272099447513812,
3073,73.74826480686468,,0.8272099447513812,,,,,,72.61473987438762,,0.8272099447513812,
3074,73.77225578482536,,0.8272099447513812,,,,,,72.63829226060042,,0.8272099447513812,
3075,73.79624676278603,,0.8273480662983426,,,,,,72.66184464681322,,0.8273480662983426,
3076,73.8202377407467,,0.8273480662983426,,,,,,72.68539703302602,,0.8273480662983426,
3077,73.84422871870737,,0.8273480662983426,,,,,,72.70894941923883,,0.8273480662983426,
3078,73.86821969666805,,0.8273480662983426,,,,,,72.73250180545163,,0.8273480662983426,
3079,73.89221067462871,,0.8273480662983426,,,,,,72.75605419166443,,0.8273480662983426,
3080,73.9162016525894,,0.8273480662983426,,,,,,72.77960657787723,,0.8273480662983426,
3081,73.94019263055006,,0.8273480662983426,,,,,,72.80315896409003,,0.8273480662983426,
3082,73.96418360851072,,0.8273480662983426,,,,,,72.82671132729214,,0.8273480662983426,
3083,73.9881745864714,,0.8273480662983426,,,,,,72.85026371350493,,0.8273480662983426,
3084,74.01216556443207,,0.8273480662983426,,,,,,72.87381609971771,,0.8273480662983426,
3085,74.03615654239275,,0.8273480662983426,,,,,,72.89736848593049,,0.8273480662983426,
3086,74.06014752035341,,0.8273480662983426,,,,,,72.92092087214327,,0.8273480662983426,
3087,74.08413849831409,,0.8273480662983426,,,,,,72.94447325835606,,0.8273480662983426,
3088,74.10812947627475,,0.8274861878453039,,,,,,72.96802564456884,,0.8274861878453039,
3089,74.13212045423542,,0.8274861878453039,,,,,,72.99157803078162,,0.8274861878453039,
3090,74.1561114321961,,0.8274861878453039,,,,,,73.01513041699441,,0.8274861878453039,
3091,74.18010241015676,,0.8274861878453039,,,,,,73.0386828032072,,0.8274861878453039,
3092,74.20409338811744,,0.8274861878453039,,,,,,73.06223518941998,,0.8274861878453039,
3093,74.22808436607811,,0.8273480662983426,,,,,,73.0857875526221,,0.8273480662983426,
3094,74.25207534403879,,0.8273480662983426,,,,,,73.10933993883488,,0.8273480662983426,
3095,74.27606632199945,,0.8274861878453039,,,,,,73.13289232504766,,0.8274861878453039,
3096,74.30005729996013,,0.8274861878453039,,,,,,73.15644471126045,,0.8274861878453039,
3097,74.3240482779208,,0.8274861878453039,,,,,,73.17999709747323,,0.8274861878453039,
3098,74.34803925588146,,0.8274861878453039,,,,,,73.203549483686,,0.8274861878453039,
3099,74.37203023384214,,0.8274861878453039,,,,,,73.22710186989879,,0.8274861878453039,
3100,74.3960212118028,,0.8274861878453039,,,,,,73.25065425611157,,0.8274861878453039,
3101,74.42001218976348,,0.8274861878453039,,,,,,73.27420664232436,,0.8274861878453039,
3102,74.44400316772415,,0.8274861878453039,,,,,,73.29775902853714,,0.8274861878453039,
3103,74.46799414568483,,0.8274861878453039,,,,,,73.32131141474993,,0.8274861878453039,
3104,74.49198512364549,,0.8274861878453039,,,,,,73.34486377795204,,0.8274861878453039,
3105,74.51597610160616,,0.8274861878453039,,,,,,73.36841616416483,,0.8274861878453039,
3106,74.53996707956684,,0.8274861878453039,,,,,,73.39196855037761,,0.8274861878453039,
3107,74.5639580575275,,0.8274861878453039,,,,,,73.4155209365904,,0.8274861878453039,
3108,74.58794903548818,,0.8274861878453039,,,,,,73.43907332280318,,0.8274861878453039,
3109,74.61194001344884,,0.8274861878453039,,,,,,73.46262570901597,,0.8274861878453039,
3110,74.63593099140952,,0.8274861878453039,,,,,,73.48617809522874,,0.8274861878453039,
3111,74.65992196937019,,0.8274861878453039,,,,,,73.50973048144152,,0.8274861878453039,
3112,74.68391294733085,,0.8276243093922652,,,,,,73.53328286765431,,0.8276243093922652,
3113,74.70790392529153,,0.8276243093922652,,,,,,73.55683525386709,,0.8276243093922652,
3114,74.7318949032522,,0.8276243093922652,,,,,,73.58038764007988,,0.8276243093922652,
3115,74.75588588121288,,0.8274861878453039,,,,,,73.60394002629266,,0.8274861878453039,
3116,74.77987685917354,,0.8274861878453039,,,,,,73.62749238949478,,0.8274861878453039,
3117,74.80386783713422,,0.8276243093922652,,,,,,73.65104477570756,,0.8276243093922652,
3118,74.82785881509488,,0.8276243093922652,,,,,,73.67459716192035,,0.8276243093922652,
3119,74.85184979305556,,0.8276243093922652,,,,,,73.69814954813313,,0.8276243093922652,
3120,74.87584077101623,,0.8276243093922652,,,,,,73.72170193434592,,0.8276243093922652,
3121,74.8998317489769,,0.8276243093922652,,,,,,73.7452543205587,,0.8276243093922652,
3122,74.92382272693757,,0.8276243093922652,,,,,,73.76880670677147,,0.8276243093922652,
3123,74.94781370489824,,0.8276243093922652,,,,,,73.79235909298426,,0.8276243093922652,
3124,74.97180468285892,,0.8276243093922652,,,,,,73.81591147919704,,0.8276243093922652,
3125,74.99579566081958,,0.8276243093922652,,,,,,73.83946386540983,,0.8276243093922652,
3126,75.01978662716967,,0.8276243093922652,,,,,,73.86301625162261,,0.8276243093922652,
3127,75.04377760513034,,0.8276243093922652,,,,,,73.88656861482472,,0.8276243093922652,
3128,75.06776858309101,,0.8276243093922652,,,,,,73.91012100103751,,0.8276243093922652,
3129,75.09175956105169,,0.8276243093922652,,,,,,73.9336733872503,,0.8276243093922652,
3130,75.11575053901235,,0.8276243093922652,,,,,,73.95722577346308,,0.8276243093922652,
3131,75.13974151697302,,0.8276243093922652,,,,,,73.98077815967586,,0.8276243093922652,
3132,75.1637324949337,,0.8277624309392265,,,,,,74.00433054588865,,0.8277624309392265,
3133,75.18772347289436,,0.8277624309392265,,,,,,74.02788293210143,,0.8277624309392265,
3134,75.21171445085504,,0.8277624309392265,,,,,,74.0514353183142,,0.8277624309392265,
3135,75.2357054288157,,0.8277624309392265,,,,,,74.07498770452699,,0.8277624309392265,
3136,75.25969640677638,,0.8277624309392265,,,,,,74.09854009073977,,0.8277624309392265,
3137,75.28368738473705,,0.8277624309392265,,,,,,74.12209247695256,,0.8277624309392265,
3138,75.30767836269773,,0.8277624309392265,,,,,,74.14564484015467,,0.8277624309392265,
3139,75.3316693406584,,0.8277624309392265,,,,,,74.16919722636746,,0.8277624309392265,
3140,75.35566031861906,,0.8277624309392265,,,,,,74.19274961258024,,0.8277624309392265,
3141,75.37965129657974,,0.8277624309392265,,,,,,74.21630199879303,,0.8277624309392265,
3142,75.4036422745404,,0.8277624309392265,,,,,,74.23985438500581,,0.8277624309392265,
3143,75.42763324089049,,0.8277624309392265,,,,,,74.2634067712186,,0.8277624309392265,
3144,75.45162421885117,,0.8277624309392265,,,,,,74.28695915743138,,0.8277624309392265,
3145,75.47561519681183,,0.8277624309392265,,,,,,74.31051154364417,,0.8277624309392265,
3146,75.49960617477251,,0.8277624309392265,,,,,,74.33406392985694,,0.8277624309392265,
3147,75.52359715273317,,0.8277624309392265,,,,,,74.35761631606972,,0.8277624309392265,
3148,75.54758813069385,,0.8277624309392265,,,,,,74.38116870228251,,0.8277624309392265,
3149,75.57157910865452,,0.8277624309392265,,,,,,74.40472106548462,,0.8277624309392265,
3150,75.59557008661518,,0.8277624309392265,,,,,,74.42827345169741,,0.8277624309392265,
3151,75.61956106457586,,0.8277624309392265,,,,,,74.45182583791019,,0.8277624309392265,
3152,75.64355204253653,,0.8277624309392265,,,,,,74.47537822412298,,0.8277624309392265,
3153,75.6675430204972,,0.8277624309392265,,,,,,74.49893061033576,,0.8277624309392265,
3154,75.69153399845787,,0.8277624309392265,,,,,,74.52248299654855,,0.8277624309392265,
3155,75.71552497641855,,0.8277624309392265,,,,,,74.54603538276133,,0.8277624309392265,
3156,75.73951594276863,,0.8277624309392265,,,,,,74.56958776897412,,0.8277624309392265,
3157,75.7635069207293,,0.8277624309392265,,,,,,74.5931401551869,,0.8277624309392265,
3158,75.78749789868998,,0.8279005524861879,,,,,,74.61669254139969,,0.8279005524861879,
3159,75.81148887665064,,0.8277624309392265,,,,,,74.64024492761246,,0.8277624309392265,
3160,75.83547985461132,,0.8277624309392265,,,,,,74.66379731382524,,0.8277624309392265,
3161,75.85947083257199,,0.8277624309392265,,,,,,74.68734967702736,,0.8277624309392265,
3162,75.88346181053265,,0.8277624309392265,,,,,,74.71090206324014,,0.8277624309392265,
3163,75.90745278849333,,0.8277624309392265,,,,,,74.73445444945293,,0.8277624309392265,
3164,75.931443766454,,0.8277624309392265,,,,,,74.75800683566571,,0.8277624309392265,
3165,75.95543474441467,,0.8277624309392265,,,,,,74.7815592218785,,0.8277624309392265,
3166,75.97942572237534,,0.8279005524861879,,,,,,74.80511160809128,,0.8279005524861879,
3167,76.00341670033602,,0.8279005524861879,,,,,,74.82866399430407,,0.8279005524861879,
3168,76.02740767829668,,0.8279005524861879,,,,,,74.85221638051685,,0.8279005524861879,
3169,76.05139864464677,,0.8279005524861879,,,,,,74.87576876672964,,0.8279005524861879,
3170,76.07538962260745,,0.8279005524861879,,,,,,74.89932115294242,,0.8279005524861879,
3171,76.09938060056811,,0.8279005524861879,,,,,,74.92287353915519,,0.8279005524861879,
3172,76.12337157852878,,0.8280386740331491,,,,,,74.9464259023573,,0.8280386740331491,
3173,76.14736255648945,,0.8280386740331491,,,,,,74.96997828857009,,0.8280386740331491,
3174,76.17135353445012,,0.8280386740331491,,,,,,74.99353067478287,,0.8280386740331491,
3175,76.1953445124108,,0.8280386740331491,,,,,,75.01708306099566,,0.8280386740331491,
3176,76.21933549037146,,0.8280386740331491,,,,,,75.04063544720844,,0.8280386740331491,
3177,76.24332646833214,,0.8279005524861879,,,,,,75.06418783342123,,0.8279005524861879,
3178,76.26731744629281,,0.8279005524861879,,,,,,75.08774021963401,,0.8279005524861879,
3179,76.29130842425347,,0.8279005524861879,,,,,,75.1112926058468,,0.8279005524861879,
3180,76.31529940221415,,0.8279005524861879,,,,,,75.13484499205958,,0.8279005524861879,
3181,76.33929036856424,,0.8279005524861879,,,,,,75.15839737827237,,0.8279005524861879,
3182,76.3632813465249,,0.8277624309392265,,,,,,75.18194976448515,,0.8277624309392265,
3183,76.38727232448558,,0.8277624309392265,,,,,,75.20550212768727,,0.8277624309392265,
3184,76.41126330244624,,0.8277624309392265,,,,,,75.22905451390005,,0.8277624309392265,
3185,76.43525428040692,,0.8277624309392265,,,,,,75.25260690011282,,0.8277624309392265,
3186,76.45924525836759,,0.8277624309392265,,,,,,75.27615928632561,,0.8277624309392265,
3187,76.48323623632827,,0.8277624309392265,,,,,,75.2997116725384,,0.8277624309392265,
3188,76.50722721428893,,0.8277624309392265,,,,,,75.32326405875118,,0.8277624309392265,
3189,76.53121819224961,,0.8277624309392265,,,,,,75.34681644496396,,0.8277624309392265,
3190,76.55520917021028,,0.8279005524861879,,,,,,75.37036883117675,,0.8279005524861879,
3191,76.57920014817094,,0.8279005524861879,,,,,,75.39392121738953,,0.8279005524861879,
3192,76.60319112613162,,0.8279005524861879,,,,,,75.41747360360232,,0.8279005524861879,
3193,76.6271820924817,,0.8279005524861879,,,,,,75.4410259898151,,0.8279005524861879,
3194,76.65117307044237,,0.8277624309392265,,,,,,75.46457835301722,,0.8277624309392265,
3195,76.67516404840305,,0.8279005524861879,,,,,,75.48813073923,,0.8279005524861879,
3196,76.69915502636371,,0.8279005524861879,,,,,,75.51168312544279,,0.8279005524861879,
3197,76.72314600432439,,0.8277624309392265,,,,,,75.53523551165556,,0.8277624309392265,
3198,76.74713698228506,,0.8277624309392265,,,,,,75.55878789786834,,0.8277624309392265,
3199,76.77112796024574,,0.8277624309392265,,,,,,75.58234028408113,,0.8277624309392265,
3200,76.7951189382064,,0.8279005524861879,,,,,,75.60589267029391,,0.8279005524861879,
3201,76.81910991616706,,0.8277624309392265,,,,,,75.6294450565067,,0.8277624309392265,
3202,76.84310089412774,,0.8277624309392265,,,,,,75.65299744271948,,0.8277624309392265,
3203,76.86709187208841,,0.8277624309392265,,,,,,75.67654982893227,,0.8277624309392265,
3204,76.89108283843849,,0.8277624309392265,,,,,,75.70010221514505,,0.8277624309392265,
3205,76.91507381639917,,0.8277624309392265,,,,,,75.72365460135784,,0.8277624309392265,
3206,76.93906479435984,,0.8279005524861879,,,,,,75.74720696455995,,0.8279005524861879,
3207,76.96305577232052,,0.8279005524861879,,,,,,75.77075935077274,,0.8279005524861879,
3208,76.98704675028118,,0.8279005524861879,,,,,,75.79431173698552,,0.8279005524861879,
3209,77.01103772824186,,0.8279005524861879,,,,,,75.81786412319829,,0.8279005524861879,
3210,77.03502870620252,,0.8279005524861879,,,,,,75.84141650941108,,0.8279005524861879,
3211,77.0590196841632,,0.8280386740331491,,,,,,75.86496889562386,,0.8280386740331491,
3212,77.08301066212387,,0.8280386740331491,,,,,,75.88852128183665,,0.8280386740331491,
3213,77.10700164008453,,0.8280386740331491,,,,,,75.91207366804943,,0.8280386740331491,
3214,77.13099261804521,,0.8280386740331491,,,,,,75.93562605426222,,0.8280386740331491,
3215,77.1549835843953,,0.8280386740331491,,,,,,75.959178440475,,0.8280386740331491,
3216,77.17897456235596,,0.8280386740331491,,,,,,75.98273082668778,,0.8280386740331491,
3217,77.20296554031664,,0.8280386740331491,,,,,,76.0062831898899,,0.8280386740331491,
3218,77.2269565182773,,0.8280386740331491,,,,,,76.02983557610268,,0.8280386740331491,
3219,77.25094749623798,,0.8280386740331491,,,,,,76.05338796231547,,0.8280386740331491,
3220,77.27493847419865,,0.8280386740331491,,,,,,76.07694034852825,,0.8280386740331491,
3221,77.29892945215933,,0.8280386740331491,,,,,,76.10049273474102,,0.8280386740331491,
3222,77.32292043011999,,0.8280386740331491,,,,,,76.12404512095381,,0.8280386740331491,
3223,77.34691140808066,,0.8280386740331491,,,,,,76.1475975071666,,0.8280386740331491,
3224,77.37090238604134,,0.8280386740331491,,,,,,76.17114989337938,,0.8280386740331491,
3225,77.394893364002,,0.8280386740331491,,,,,,76.19470227959216,,0.8280386740331491,
3226,77.41888434196268,,0.8280386740331491,,,,,,76.21825466580495,,0.8280386740331491,
3227,77.44287530831276,,0.8280386740331491,,,,,,76.24180705201773,,0.8280386740331491,
3228,77.46686628627343,,0.8280386740331491,,,,,,76.26535941521985,,0.8280386740331491,
3229,77.49085726423411,,0.8280386740331491,,,,,,76.28891180143263,,0.8280386740331491,
3230,77.51484824219477,,0.8280386740331491,,,,,,76.31246418764542,,0.8280386740331491,
3231,77.53883922015545,,0.8280386740331491,,,,,,76.3360165738582,,0.8280386740331491,
3232,77.56283019811612,,0.8280386740331491,,,,,,76.35956896007099,,0.8280386740331491,
3233,77.5868211760768,,0.8280386740331491,,,,,,76.38312134628377,,0.8280386740331491,
3234,77.61081215403746,,0.8280386740331491,,,,,,76.40667373249654,,0.8280386740331491,
3235,77.63480313199813,,0.8281767955801105,,,,,,76.43022611870933,,0.8281767955801105,
3236,77.6587941099588,,0.8281767955801105,,,,,,76.45377850492211,,0.8281767955801105,
3237,77.68278508791947,,0.8281767955801105,,,,,,76.4773308911349,,0.8281767955801105,
3238,77.70677605426955,,0.8281767955801105,,,,,,76.50088327734768,,0.8281767955801105,
3239,77.73076703223023,,0.8281767955801105,,,,,,76.5244356405498,,0.8281767955801105,
3240,77.7547580101909,,0.8281767955801105,,,,,,76.54798802676258,,0.8281767955801105,
3241,77.77874898815158,,0.8280386740331491,,,,,,76.57154041297537,,0.8280386740331491,
3242,77.80273996611224,,0.8280386740331491,,,,,,76.59509279918815,,0.8280386740331491,
3243,77.82673094407292,,0.8280386740331491,,,,,,76.61864518540094,,0.8280386740331491,
3244,77.85072192203359,,0.8280386740331491,,,,,,76.64219757161372,,0.8280386740331491,
3245,77.87471289999425,,0.8280386740331491,,,,,,76.6657499578265,,0.8280386740331491,
3246,77.89870387795493,,0.8280386740331491,,,,,,76.68930234403928,,0.8280386740331491,
3247,77.9226948559156,,0.8280386740331491,,,,,,76.71285473025206,,0.8280386740331491,
3248,77.94668583387627,,0.8280386740331491,,,,,,76.73640711646485,,0.8280386740331491,
3249,77.97067680022636,,0.8280386740331491,,,,,,76.75995950267763,,0.8280386740331491,
3250,77.99466777818702,,0.8280386740331491,,,,,,76.78351188889042,,0.8280386740331491,
3251,78.0186587561477,,0.8280386740331491,,,,,,76.80706425209253,,0.8280386740331491,
3252,78.04264973410837,,0.8280386740331491,,,,,,76.83061663830532,,0.8280386740331491,
3253,78.06664071206905,,0.8280386740331491,,,,,,76.8541690245181,,0.8280386740331491,
3254,78.09063169002971,,0.8280386740331491,,,,,,76.87772141073089,,0.8280386740331491,
3255,78.11462266799039,,0.8280386740331491,,,,,,76.90127379694367,,0.8280386740331491,
3256,78.13861364595105,,0.8280386740331491,,,,,,76.92482618315645,,0.8280386740331491,
3257,78.16260462391172,,0.8280386740331491,,,,,,76.94837856936924,,0.8280386740331491,
3258,78.1865956018724,,0.8280386740331491,,,,,,76.97193095558201,,0.8280386740331491,
3259,78.21058657983306,,0.8280386740331491,,,,,,76.9954833417948,,0.8280386740331491,
3260,78.23457755779374,,0.8280386740331491,,,,,,77.01903572800758,,0.8280386740331491,
3261,78.2585685357544,,0.8281767955801105,,,,,,77.04258811422037,,0.8281767955801105,
3262,78.28255951371509,,0.8281767955801105,,,,,,77.06614047742248,,0.8281767955801105,
3263,78.30655049167575,,0.8281767955801105,,,,,,77.08969286363526,,0.8281767955801105,
3264,78.33054146963642,,0.8281767955801105,,,,,,77.11324524984805,,0.8281767955801105,
3265,78.3545324475971,,0.8281767955801105,,,,,,77.13679763606083,,0.8281767955801105,
3266,78.37852342555776,,0.8283149171270718,,,,,,77.16035002227362,,0.8283149171270718,
3267,78.40251440351844,,0.8283149171270718,,,,,,77.1839024084864,,0.8283149171270718,
3268,78.4265053814791,,0.8283149171270718,,,,,,77.20745479469919,,0.8283149171270718,
3269,78.45049635943978,,0.8283149171270718,,,,,,77.23100718091197,,0.8283149171270718,
3270,78.47448733740045,,0.8283149171270718,,,,,,77.25455956712474,,0.8283149171270718,
3271,78.49847831536113,,0.8283149171270718,,,,,,77.27811195333753,,0.8283149171270718,
3272,78.52246929332179,,0.8283149171270718,,,,,,77.30166433955031,,0.8283149171270718,
3273,78.54646027128246,,0.8283149171270718,,,,,,77.32521670275243,,0.8283149171270718,
3274,78.57045124924313,,0.8283149171270718,,,,,,77.34876908896521,,0.8283149171270718,
3275,78.5944422272038,,0.8283149171270718,,,,,,77.372321475178,,0.8283149171270718,
3276,78.61843320516448,,0.8283149171270718,,,,,,77.39587386139078,,0.8283149171270718,
3277,78.64242418312514,,0.8283149171270718,,,,,,77.41942624760357,,0.8283149171270718,
3278,78.66641516108582,,0.8283149171270718,,,,,,77.44297863381635,,0.8283149171270718,
3279,78.69040613904649,,0.8283149171270718,,,,,,77.46653102002914,,0.8283149171270718,
3280,78.71439711700715,,0.8283149171270718,,,,,,77.49008340624192,,0.8283149171270718,
3281,78.73838809496783,,0.8283149171270718,,,,,,77.5136357924547,,0.8283149171270718,
3282,78.7623790729285,,0.8283149171270718,,,,,,77.53718817866749,,0.8283149171270718,
3283,78.78637005088918,,0.8283149171270718,,,,,,77.56074056488026,,0.8283149171270718,
3284,78.81036102884984,,0.8284530386740332,,,,,,77.58429292808238,,0.8284530386740332,
3285,78.83435200681052,,0.8284530386740332,,,,,,77.60784531429516,,0.8284530386740332,
3286,78.85834298477118,,0.8284530386740332,,,,,,77.63139770050795,,0.8284530386740332,
3287,78.88233396273185,,0.8284530386740332,,,,,,77.65495008672073,,0.8284530386740332,
3288,78.90632494069253,,0.8284530386740332,,,,,,77.67850247293352,,0.8284530386740332,
3289,78.93031591865319,,0.8284530386740332,,,,,,77.7020548591463,,0.8284530386740332,
3290,78.95430689661387,,0.8284530386740332,,,,,,77.72560724535909,,0.8284530386740332,
3291,78.97829787457454,,0.8284530386740332,,,,,,77.74915963157187,,0.8284530386740332,
3292,79.00228885253522,,0.8284530386740332,,,,,,77.77271201778466,,0.8284530386740332,
3293,79.02627983049588,,0.8285911602209944,,,,,,77.79626440399744,,0.8285911602209944,
3294,79.05027080845656,,0.8285911602209944,,,,,,77.81981679021023,,0.8285911602209944,
3295,79.07426178641722,,0.8285911602209944,,,,,,77.843369176423,,0.8285911602209944,
3296,79.09825276437789,,0.8285911602209944,,,,,,77.86692156263578,,0.8285911602209944,
3297,79.12224374233857,,0.8285911602209944,,,,,,77.89047394884857,,0.8285911602209944,
3298,79.14623472029923,,0.8287292817679558,,,,,,77.91402633506135,,0.8287292817679558,
3299,79.17022569825991,,0.8287292817679558,,,,,,77.93757872127414,,0.8287292817679558,
3300,79.19421667622058,,0.8287292817679558,,,,,,77.96113110748692,,0.8287292817679558,
3301,79.21820765418126,,0.8288674033149172,,,,,,77.9846834936997,,0.8288674033149172,
3302,79.24219863214192,,0.8288674033149172,,,,,,78.00823587991249,,0.8288674033149172,
3303,79.26618961010259,,0.8290055248618785,,,,,,78.03178826612528,,0.8290055248618785,
3304,79.29018058806327,,0.8290055248618785,,,,,,78.05534065233806,,0.8290055248618785,
3305,79.31417156602393,,0.8290055248618785,,,,,,78.07889303855085,,0.8290055248618785,
3306,79.33816254398461,,0.8290055248618785,,,,,,78.10244542476362,,0.8290055248618785,
3307,79.36215352194527,,0.8290055248618785,,,,,,78.12599778796573,,0.8290055248618785,
3308,79.38614449990595,,0.8290055248618785,,,,,,78.14955017417851,,0.8290055248618785,
3309,79.41013547786662,,0.8291436464088398,,,,,,78.1731025603913,,0.8291436464088398,
3310,79.43412645582728,,0.8291436464088398,,,,,,78.19665494660408,,0.8291436464088398,
3311,79.45811743378796,,0.8291436464088398,,,,,,78.22020733281687,,0.8291436464088398,
3312,79.48210841174863,,0.8291436464088398,,,,,,78.24375971902965,,0.8291436464088398,
3313,79.5060993897093,,0.8291436464088398,,,,,,78.26731210524244,,0.8291436464088398,
3314,79.53009036766997,,0.8291436464088398,,,,,,78.29086449145522,,0.8291436464088398,
3315,79.55408134563065,,0.8291436464088398,,,,,,78.31441687766801,,0.8291436464088398,
3316,79.57807232359131,,0.8291436464088398,,,,,,78.3379692638808,,0.8291436464088398,
3317,79.602063301552,,0.8291436464088398,,,,,,78.36152165009358,,0.8291436464088398,
3318,79.62605427951266,,0.8291436464088398,,,,,,78.3850740132957,,0.8291436464088398,
3319,79.65004525747332,,0.8291436464088398,,,,,,78.40862639950846,,0.8291436464088398,
3320,79.674036235434,,0.8291436464088398,,,,,,78.43217878572125,,0.8291436464088398,
3321,79.69802721339467,,0.8291436464088398,,,,,,78.45573117193403,,0.8291436464088398,
3322,79.72201819135535,,0.8291436464088398,,,,,,78.47928355814682,,0.8291436464088398,
3323,79.74600916931601,,0.8291436464088398,,,,,,78.5028359443596,,0.8291436464088398,
3324,79.77000014727669,,0.8291436464088398,,,,,,78.52638833057239,,0.8291436464088398,
3325,79.79399112523735,,0.8290055248618785,,,,,,78.54994071678517,,0.8290055248618785,
3326,79.81798210319802,,0.8290055248618785,,,,,,78.57349310299796,,0.8290055248618785,
3327,79.8419730811587,,0.8290055248618785,,,,,,78.59704548921074,,0.8290055248618785,
3328,79.86596405911936,,0.8290055248618785,,,,,,78.62059787542353,,0.8290055248618785,
3329,79.88995503708004,,0.8290055248618785,,,,,,78.64415023862564,,0.8290055248618785,
3330,79.91394601504071,,0.8290055248618785,,,,,,78.66770262483843,,0.8290055248618785,
3331,79.93793699300139,,0.8290055248618785,,,,,,78.69125501105121,,0.8290055248618785,
3332,79.96192797096205,,0.8290055248618785,,,,,,78.71480739726398,,0.8290055248618785,
3333,79.98591894892273,,0.8290055248618785,,,,,,78.73835978347677,,0.8290055248618785,
3334,80.0099099268834,,0.8290055248618785,,,,,,78.76191216968955,,0.8290055248618785,
3335,80.03390090484406,,0.8288674033149172,,,,,,78.78546455590234,,0.8288674033149172,
3336,80.05789188280474,,0.8288674033149172,,,,,,78.80901694211512,,0.8288674033149172,
3337,80.0818828607654,,0.8288674033149172,,,,,,78.8325693283279,,0.8288674033149172,
3338,80.10587383872608,,0.8288674033149172,,,,,,78.85612171454069,,0.8288674033149172,
3339,80.12986481668675,,0.8290055248618785,,,,,,78.87967410075348,,0.8290055248618785,
3340,80.15385579464743,,0.8290055248618785,,,,,,78.90322646395559,,0.8290055248618785,
3341,80.17784677260809,,0.8290055248618785,,,,,,78.92677885016838,,0.8290055248618785,
3342,80.20183775056876,,0.8290055248618785,,,,,,78.95033123638116,,0.8290055248618785,
3343,80.22582872852944,,0.8290055248618785,,,,,,78.97388362259395,,0.8290055248618785,
3344,80.2498197064901,,0.8290055248618785,,,,,,78.99743600880672,,0.8290055248618785,
3345,80.27381068445078,,0.8290055248618785,,,,,,79.0209883950195,,0.8290055248618785,
3346,80.29780166241144,,0.8290055248618785,,,,,,79.04454078123229,,0.8290055248618785,
3347,80.32179264037212,,0.8288674033149172,,,,,,79.06809316744507,,0.8288674033149172,
3348,80.34578361833279,,0.8288674033149172,,,,,,79.09164555365786,,0.8288674033149172,
3349,80.36977459629345,,0.8288674033149172,,,,,,79.11519793987064,,0.8288674033149172,
3350,80.39376557425413,,0.8287292817679558,,,,,,79.13875032608343,,0.8287292817679558,
3351,80.4177565522148,,0.8287292817679558,,,,,,79.16230271229621,,0.8287292817679558,
3352,80.44174753017548,,0.8288674033149172,,,,,,79.18585507549832,,0.8288674033149172,
3353,80.46573850813614,,0.8288674033149172,,,,,,79.20940746171111,,0.8288674033149172,
3354,80.48972948609682,,0.8288674033149172,,,,,,79.2329598479239,,0.8288674033149172,
3355,80.51372046405749,,0.8288674033149172,,,,,,79.25651223413668,,0.8288674033149172,
3356,80.53771144201816,,0.8288674033149172,,,,,,79.28006462034945,,0.8288674033149172,
3357,80.56170241997883,,0.8288674033149172,,,,,,79.30361700656223,,0.8288674033149172,
3358,80.5856933979395,,0.8288674033149172,,,,,,79.32716939277502,,0.8288674033149172,
3359,80.60968437590017,,0.8287292817679558,,,,,,79.3507217789878,,0.8287292817679558,
3360,80.63367535386084,,0.8287292817679558,,,,,,79.37427416520059,,0.8287292817679558,
3361,80.65766633182152,,0.8287292817679558,,,,,,79.39782655141337,,0.8287292817679558,
3362,80.68165730978218,,0.8287292817679558,,,,,,79.42137893762616,,0.8287292817679558,
3363,80.70564828774286,,0.8287292817679558,,,,,,79.44493130082827,,0.8287292817679558,
3364,80.72963926570353,,0.8287292817679558,,,,,,79.46848368704106,,0.8287292817679558,
3365,80.75363024366419,,0.8287292817679558,,,,,,79.49203607325384,,0.8287292817679558,
3366,80.77762122162487,,0.8287292817679558,,,,,,79.51558845946663,,0.8287292817679558,
3367,80.80161219958553,,0.8288674033149172,,,,,,79.53914084567941,,0.8288674033149172,
3368,80.82560317754621,,0.8288674033149172,,,,,,79.56269323189218,,0.8288674033149172,
3369,80.84959415550688,,0.8288674033149172,,,,,,79.58624561810497,,0.8288674033149172,
3370,80.87358513346756,,0.8290055248618785,,,,,,79.60979800431775,,0.8290055248618785,
3371,80.89757611142822,,0.8290055248618785,,,,,,79.63335039053054,,0.8290055248618785,
3372,80.92156708938889,,0.8290055248618785,,,,,,79.65690277674332,,0.8290055248618785,
3373,80.94555806734957,,0.8290055248618785,,,,,,79.68045516295611,,0.8290055248618785,
3374,80.96954904531023,,0.8290055248618785,,,,,,79.70400752615822,,0.8290055248618785,
3375,80.99354002327091,,0.8290055248618785,,,,,,79.727559912371,,0.8290055248618785,
3376,81.01753100123157,,0.8290055248618785,,,,,,79.75111229858379,,0.8290055248618785,
3377,81.04152197919225,,0.8290055248618785,,,,,,79.77466468479658,,0.8290055248618785,
3378,81.06551295715292,,0.8290055248618785,,,,,,79.79821707100936,,0.8290055248618785,
3379,81.0895039351136,,0.8290055248618785,,,,,,79.82176945722215,,0.8290055248618785,
3380,81.11349491307426,,0.8290055248618785,,,,,,79.84532184343493,,0.8290055248618785,
3381,81.13748589103493,,0.8290055248618785,,,,,,79.8688742296477,,0.8290055248618785,
3382,81.1614768689956,,0.8290055248618785,,,,,,79.89242661586049,,0.8290055248618785,
3383,81.18546784695627,,0.8290055248618785,,,,,,79.91597900207327,,0.8290055248618785,
3384,81.20945882491695,,0.8290055248618785,,,,,,79.93953138828606,,0.8290055248618785,
3385,81.23344979126703,,0.8290055248618785,,,,,,79.96308375148817,,0.8290055248618785,
3386,81.2574407692277,,0.8290055248618785,,,,,,79.98663613770096,,0.8290055248618785,
3387,81.28143174718838,,0.8290055248618785,,,,,,80.01018852391374,,0.8290055248618785,
3388,81.30542272514904,,0.8290055248618785,,,,,,80.03374091012653,,0.8290055248618785,
3389,81.32941370310972,,0.8290055248618785,,,,,,80.05729329633931,,0.8290055248618785,
3390,81.35340468107039,,0.8290055248618785,,,,,,80.0808456825521,,0.8290055248618785,
3391,81.37739565903105,,0.8290055248618785,,,,,,80.10439806876488,,0.8290055248618785,
3392,81.40138663699173,,0.8290055248618785,,,,,,80.12795045497766,,0.8290055248618785,
3393,81.4253776149524,,0.8290055248618785,,,,,,80.15150284119044,,0.8290055248618785,
3394,81.44936859291307,,0.8290055248618785,,,,,,80.17505522740322,,0.8290055248618785,
3395,81.47335957087374,,0.8290055248618785,,,,,,80.198607613616,,0.8290055248618785,
3396,81.49735054883442,,0.8288674033149172,,,,,,80.22215999982879,,0.8288674033149172,
3397,81.52134152679508,,0.8288674033149172,,,,,,80.2457123630309,,0.8288674033149172,
3398,81.54533250475576,,0.8288674033149172,,,,,,80.26926474924369,,0.8288674033149172,
3399,81.56932348271643,,0.8288674033149172,,,,,,80.29281713545647,,0.8288674033149172,
3400,81.59331446067709,,0.8288674033149172,,,,,,80.31636952166926,,0.8288674033149172,
3401,81.61730543863777,,0.8287292817679558,,,,,,80.33992190788204,,0.8287292817679558,
3402,81.64129641659844,,0.8287292817679558,,,,,,80.36347429409483,,0.8287292817679558,
3403,81.66528739455912,,0.8287292817679558,,,,,,80.38702668030761,,0.8287292817679558,
3404,81.68927837251978,,0.8287292817679558,,,,,,80.4105790665204,,0.8287292817679558,
3405,81.71326935048046,,0.8287292817679558,,,,,,80.43413145273317,,0.8287292817679558,
3406,81.73726032844112,,0.8287292817679558,,,,,,80.45768383894595,,0.8287292817679558,
3407,81.76125130640179,,0.8287292817679558,,,,,,80.48123622515874,,0.8287292817679558,
3408,81.78524228436247,,0.8285911602209944,,,,,,80.50478858836085,,0.8285911602209944,
3409,81.80923326232313,,0.8285911602209944,,,,,,80.52834097457364,,0.8285911602209944,
3410,81.83322424028381,,0.8285911602209944,,,,,,80.55189336078642,,0.8285911602209944,
3411,81.8572152066339,,0.8285911602209944,,,,,,80.57544574699921,,0.8285911602209944,
3412,81.88120618459456,,0.8285911602209944,,,,,,80.59899813321199,,0.8285911602209944,
3413,81.90519716255524,,0.8285911602209944,,,,,,80.62255051942478,,0.8285911602209944,
3414,81.9291881405159,,0.8285911602209944,,,,,,80.64610290563756,,0.8285911602209944,
3415,81.95317911847658,,0.8284530386740332,,,,,,80.66965529185035,,0.8284530386740332,
3416,81.97717009643725,,0.8284530386740332,,,,,,80.69320767806313,,0.8284530386740332,
3417,82.00116107439793,,0.8284530386740332,,,,,,80.7167600642759,,0.8284530386740332,
3418,82.02515205235859,,0.8284530386740332,,,,,,80.74031245048869,,0.8284530386740332,
3419,82.04914303031926,,0.8284530386740332,,,,,,80.7638648136908,,0.8284530386740332,
3420,82.07313400827994,,0.8284530386740332,,,,,,80.78741719990359,,0.8284530386740332,
3421,82.0971249862406,,0.8284530386740332,,,,,,80.81096958611637,,0.8284530386740332,
3422,82.12111596420128,,0.8284530386740332,,,,,,80.83452197232916,,0.8284530386740332,
3423,82.14510693055136,,0.8284530386740332,,,,,,80.85807435854194,,0.8284530386740332,
3424,82.16909790851203,,0.8285911602209944,,,,,,80.88162674475473,,0.8285911602209944,
3425,82.19308888647271,,0.8285911602209944,,,,,,80.90517913096751,,0.8285911602209944,
3426,82.21707986443337,,0.8285911602209944,,,,,,80.9287315171803,,0.8285911602209944,
3427,82.24107084239405,,0.8285911602209944,,,,,,80.95228390339308,,0.8285911602209944,
3428,82.26506182035472,,0.8285911602209944,,,,,,80.97583628960587,,0.8285911602209944,
3429,82.28905279831538,,0.8285911602209944,,,,,,80.99938867581864,,0.8285911602209944,
3430,82.31304377627606,,0.8285911602209944,,,,,,81.02294103902076,,0.8285911602209944,
3431,82.33703475423673,,0.8285911602209944,,,,,,81.04649342523354,,0.8285911602209944,
3432,82.3610257321974,,0.8285911602209944,,,,,,81.07004581144632,,0.8285911602209944,
3433,82.38501671015807,,0.8285911602209944,,,,,,81.0935981976591,,0.8285911602209944,
3434,82.40900768811875,,0.8285911602209944,,,,,,81.11715058387189,,0.8285911602209944,
3435,82.43299865446883,,0.8287292817679558,,,,,,81.14070297008467,,0.8287292817679558,
3436,82.4569896324295,,0.8287292817679558,,,,,,81.16425535629746,,0.8287292817679558,
3437,82.48098061039018,,0.8287292817679558,,,,,,81.18780774251024,,0.8287292817679558,
3438,82.50497158835084,,0.8287292817679558,,,,,,81.21136012872303,,0.8287292817679558,
3439,82.52896256631152,,0.8287292817679558,,,,,,81.23491251493581,,0.8287292817679558,
3440,82.55295354427219,,0.8287292817679558,,,,,,81.2584649011486,,0.8287292817679558,
3441,82.57694452223285,,0.8287292817679558,,,,,,81.28201728736138,,0.8287292817679558,
3442,82.60093550019353,,0.8287292817679558,,,,,,81.3055696505635,,0.8287292817679558,
3443,82.6249264781542,,0.8287292817679558,,,,,,81.32912203677627,,0.8287292817679558,
3444,82.64891745611487,,0.8287292817679558,,,,,,81.35267442298905,,0.8287292817679558,
3445,82.67290843407554,,0.8287292817679558,,,,,,81.37622680920184,,0.8287292817679558,
3446,82.69689941203622,,0.8287292817679558,,,,,,81.39977919541462,,0.8287292817679558,
3447,82.7208903783863,,0.8287292817679558,,,,,,81.42333158162741,,0.8287292817679558,
3448,82.74488135634697,,0.8287292817679558,,,,,,81.4468839678402,,0.8287292817679558,
3449,82.76887233430764,,0.8287292817679558,,,,,,81.47043635405298,,0.8287292817679558,
3450,82.79286331226831,,0.8285911602209944,,,,,,81.49398874026576,,0.8285911602209944,
3451,82.81685429022897,,0.8287292817679558,,,,,,81.51754112647855,,0.8287292817679558,
3452,82.84084526818965,,0.8287292817679558,,,,,,81.54109351269133,,0.8287292817679558,
3453,82.86483624615032,,0.8287292817679558,,,,,,81.56464587589345,,0.8287292817679558,
3454,82.888827224111,,0.8287292817679558,,,,,,81.58819826210623,,0.8287292817679558,
3455,82.91281820207166,,0.8287292817679558,,,,,,81.611750648319,,0.8287292817679558,
3456,82.93680918003234,,0.8287292817679558,,,,,,81.63530303453179,,0.8287292817679558,
3457,82.960800157993,,0.8287292817679558,,,,,,81.65885542074457,,0.8287292817679558,
3458,82.98479112434309,,0.8287292817679558,,,,,,81.68240780695736,,0.8287292817679558,
3459,83.00878210230377,,0.8287292817679558,,,,,,81.70596019317014,,0.8287292817679558,
3460,83.03277308026443,,0.8288674033149172,,,,,,81.72951257938293,,0.8288674033149172,
3461,83.0567640582251,,0.8288674033149172,,,,,,81.75306496559571,,0.8288674033149172,
3462,83.08075503618578,,0.8288674033149172,,,,,,81.7766173518085,,0.8288674033149172,
3463,83.10474601414644,,0.8288674033149172,,,,,,81.80016973802128,,0.8288674033149172,
3464,83.12873699210712,,0.8288674033149172,,,,,,81.8237221012234,,0.8288674033149172,
3465,83.15272797006779,,0.8288674033149172,,,,,,81.84727448743618,,0.8288674033149172,
3466,83.17671894802847,,0.8288674033149172,,,,,,81.87082687364897,,0.8288674033149172,
3467,83.20070992598913,,0.8288674033149172,,,,,,81.89437925986175,,0.8288674033149172,
3468,83.22470090394981,,0.8288674033149172,,,,,,81.91793164607452,,0.8288674033149172,
3469,83.2486918702999,,0.8288674033149172,,,,,,81.9414840322873,,0.8288674033149172,
3470,83.27268284826056,,0.8288674033149172,,,,,,81.96503641850009,,0.8288674033149172,
3471,83.29667382622124,,0.8288674033149172,,,,,,81.98858880471288,,0.8288674033149172,
3472,83.3206648041819,,0.8288674033149172,,,,,,82.01214119092566,,0.8288674033149172,
3473,83.34465578214257,,0.8288674033149172,,,,,,82.03569357713845,,0.8288674033149172,
3474,83.36864676010325,,0.8288674033149172,,,,,,82.05924596335123,,0.8288674033149172,
3475,83.39263773806391,,0.8288674033149172,,,,,,82.08279832655334,,0.8288674033149172,
3476,83.41662871602459,,0.8288674033149172,,,,,,82.10635071276613,,0.8288674033149172,
3477,83.44061969398525,,0.8288674033149172,,,,,,82.12990309897891,,0.8288674033149172,
3478,83.46461067194593,,0.8288674033149172,,,,,,82.1534554851917,,0.8288674033149172,
3479,83.4886016499066,,0.8288674033149172,,,,,,82.17700787140448,,0.8288674033149172,
3480,83.51259262786726,,0.8288674033149172,,,,,,82.20056025761725,,0.8288674033149172,
3481,83.53658359421736,,0.8288674033149172,,,,,,82.22411264383004,,0.8288674033149172,
3482,83.56057457217803,,0.8290055248618785,,,,,,82.24766503004282,,0.8290055248618785,
3483,83.58456555013869,,0.8290055248618785,,,,,,82.27121741625561,,0.8290055248618785,
3484,83.60855652809937,,0.8290055248618785,,,,,,82.2947698024684,,0.8290055248618785,
3485,83.63254750606004,,0.8290055248618785,,,,,,82.31832218868118,,0.8290055248618785,
3486,83.65653848402071,,0.8290055248618785,,,,,,82.34187457489396,,0.8290055248618785,
3487,83.68052946198138,,0.8290055248618785,,,,,,82.36542693809608,,0.8290055248618785,
3488,83.70452043994206,,0.8290055248618785,,,,,,82.38897932430886,,0.8290055248618785,
3489,83.72851141790272,,0.8290055248618785,,,,,,82.41253171052165,,0.8290055248618785,
3490,83.7525023958634,,0.8290055248618785,,,,,,82.43608409673443,,0.8290055248618785,
3491,83.77649337382407,,0.8290055248618785,,,,,,82.45963648294722,,0.8290055248618785,
3492,83.80048434017415,,0.8290055248618785,,,,,,82.48318886915999,,0.8290055248618785,
3493,83.82447531813483,,0.8290055248618785,,,,,,82.50674125537277,,0.8290055248618785,
3494,83.8484662960955,,0.8290055248618785,,,,,,82.53029364158556,,0.8290055248618785,
3495,83.87245727405616,,0.8291436464088398,,,,,,82.55384602779834,,0.8291436464088398,
3496,83.89644825201684,,0.8291436464088398,,,,,,82.57739841401113,,0.8291436464088398,
3497,83.9204392299775,,0.8291436464088398,,,,,,82.60095080022391,,0.8291436464088398,
3498,83.94443020793818,,0.8291436464088398,,,,,,82.62450316342603,,0.8291436464088398,
3499,83.96842118589885,,0.8291436464088398,,,,,,82.64805554963881,,0.8291436464088398,
3500,83.99241216385953,,0.8291436464088398,,,,,,82.6716079358516,,0.8291436464088398,
3501,84.01640314182019,,0.8291436464088398,,,,,,82.69516032206438,,0.8291436464088398,
3502,84.04039411978086,,0.8291436464088398,,,,,,82.71871270827717,,0.8291436464088398,
3503,84.06438509774154,,0.8291436464088398,,,,,,82.74226509448995,,0.8291436464088398,
3504,84.0883760757022,,0.8292817679558011,,,,,,82.76581748070272,,0.8292817679558011,
3505,84.11236705366288,,0.8292817679558011,,,,,,82.78936986691551,,0.8292817679558011,
3506,84.13635803162354,,0.8292817679558011,,,,,,82.81292225312829,,0.8292817679558011,
3507,84.16034900958422,,0.8292817679558011,,,,,,82.83647463934108,,0.8292817679558011,
3508,84.18433998754489,,0.8292817679558011,,,,,,82.86002702555386,,0.8292817679558011,
3509,84.20833096550557,,0.8292817679558011,,,,,,82.88357938875598,,0.8292817679558011,
3510,84.23232194346623,,0.8291436464088398,,,,,,82.90713177496876,,0.8291436464088398,
3511,84.2563129214269,,0.8292817679558011,,,,,,82.93068416118155,,0.8292817679558011,
3512,84.28030389938758,,0.8291436464088398,,,,,,82.95423654739433,,0.8291436464088398,
3513,84.30429487734824,,0.8291436464088398,,,,,,82.97778893360712,,0.8291436464088398,
3514,84.32828585530892,,0.8291436464088398,,,,,,83.0013413198199,,0.8291436464088398,
3515,84.35227683326958,,0.8291436464088398,,,,,,83.02489370603269,,0.8291436464088398,
3516,84.37626781123026,,0.8291436464088398,,,,,,83.04844609224547,,0.8291436464088398,
3517,84.40025878919093,,0.8292817679558011,,,,,,83.07199847845824,,0.8292817679558011,
3518,84.4242497671516,,0.8292817679558011,,,,,,83.09555086467103,,0.8292817679558011,
3519,84.44824074511227,,0.8292817679558011,,,,,,83.11910325088381,,0.8292817679558011,
3520,84.47223172307294,,0.8292817679558011,,,,,,83.14265561408592,,0.8292817679558011,
3521,84.49622270103362,,0.8292817679558011,,,,,,83.16620800029871,,0.8292817679558011,
3522,84.52021367899428,,0.8292817679558011,,,,,,83.1897603865115,,0.8292817679558011,
3523,84.54420465695496,,0.8292817679558011,,,,,,83.21331277272428,,0.8292817679558011,
3524,84.56819563491563,,0.8292817679558011,,,,,,83.23686515893706,,0.8292817679558011,
3525,84.59218661287629,,0.8292817679558011,,,,,,83.26041754514985,,0.8292817679558011,
3526,84.61617759083697,,0.8292817679558011,,,,,,83.28396993136263,,0.8292817679558011,
3527,84.64016856879763,,0.8294198895027625,,,,,,83.30752231757542,,0.8294198895027625,
3528,84.66415954675831,,0.8294198895027625,,,,,,83.3310747037882,,0.8294198895027625,
3529,84.68815052471898,,0.8295580110497237,,,,,,83.35462709000097,,0.8295580110497237,
3530,84.71214150267966,,0.8296961325966851,,,,,,83.37817947621376,,0.8296961325966851,
3531,84.73613248064032,,0.8298342541436464,,,,,,83.40173186242654,,0.8298342541436464,
3532,84.760123458601,,0.8298342541436464,,,,,,83.42528422562866,,0.8298342541436464,
3533,84.78411443656167,,0.8298342541436464,,,,,,83.44883661184144,,0.8298342541436464,
3534,84.80810541452233,,0.8298342541436464,,,,,,83.47238899805423,,0.8298342541436464,
3535,84.83209639248301,,0.8298342541436464,,,,,,83.49594138426701,,0.8298342541436464,
3536,84.85608737044367,,0.8298342541436464,,,,,,83.5194937704798,,0.8298342541436464,
3537,84.88007834840435,,0.8298342541436464,,,,,,83.54304615669258,,0.8298342541436464,
3538,84.90406932636502,,0.8298342541436464,,,,,,83.56659854290537,,0.8298342541436464,
3539,84.9280603043257,,0.8298342541436464,,,,,,83.59015092911815,,0.8298342541436464,
3540,84.95205128228636,,0.8299723756906078,,,,,,83.61370331533094,,0.8299723756906078,
3541,84.97604226024703,,0.8299723756906078,,,,,,83.63725570154371,,0.8299723756906078,
3542,85.0000332382077,,0.8299723756906078,,,,,,83.6608080877565,,0.8299723756906078,
3543,85.02402421616837,,0.8299723756906078,,,,,,83.68436045095861,,0.8299723756906078,
3544,85.04801519412905,,0.8299723756906078,,,,,,83.70791283717139,,0.8299723756906078,
3545,85.07200617208971,,0.8299723756906078,,,,,,83.73146522338418,,0.8299723756906078,
3546,85.0959971500504,,0.8299723756906078,,,,,,83.75501760959696,,0.8299723756906078,
3547,85.11998812801106,,0.8299723756906078,,,,,,83.77856999580975,,0.8299723756906078,
3548,85.14397910597174,,0.8299723756906078,,,,,,83.80212238202253,,0.8299723756906078,
3549,85.1679700839324,,0.8299723756906078,,,,,,83.82567476823532,,0.8299723756906078,
3550,85.19196106189307,,0.8299723756906078,,,,,,83.8492271544481,,0.8299723756906078,
3551,85.21595203985375,,0.8299723756906078,,,,,,83.87277954066089,,0.8299723756906078,
3552,85.23994301781441,,0.8299723756906078,,,,,,83.89633192687367,,0.8299723756906078,
3553,85.26393399577509,,0.8299723756906078,,,,,,83.91988431308644,,0.8299723756906078,
3554,85.28792497373576,,0.8299723756906078,,,,,,83.94343667628857,,0.8299723756906078,
3555,85.31191595169643,,0.8299723756906078,,,,,,83.96698906250134,,0.8299723756906078,
3556,85.3359069296571,,0.8299723756906078,,,,,,83.99054144871413,,0.8299723756906078,
3557,85.35989790761776,,0.8299723756906078,,,,,,84.01409383492691,,0.8299723756906078,
3558,85.38388888557844,,0.8299723756906078,,,,,,84.0376462211397,,0.8299723756906078,
3559,85.40787986353911,,0.8298342541436464,,,,,,84.06119860735248,,0.8298342541436464,
3560,85.43187084149979,,0.8298342541436464,,,,,,84.08475099356527,,0.8298342541436464,
3561,85.45586181946045,,0.8298342541436464,,,,,,84.10830337977805,,0.8298342541436464,
3562,85.47985279742113,,0.8298342541436464,,,,,,84.13185576599084,,0.8298342541436464,
3563,85.5038437753818,,0.8298342541436464,,,,,,84.15540815220362,,0.8298342541436464,
3564,85.52783475334246,,0.8298342541436464,,,,,,84.1789605384164,,0.8298342541436464,
3565,85.55182573130314,,0.8298342541436464,,,,,,84.20251290161852,,0.8298342541436464,
3566,85.5758167092638,,0.8298342541436464,,,,,,84.2260652878313,,0.8298342541436464,
3567,85.59980768722448,,0.8298342541436464,,,,,,84.24961767404407,,0.8298342541436464,
3568,85.62379866518515,,0.8298342541436464,,,,,,84.27317006025686,,0.8298342541436464,
3569,85.64778964314583,,0.8296961325966851,,,,,,84.29672244646964,,0.8296961325966851,
3570,85.67178062110649,,0.8296961325966851,,,,,,84.32027483268243,,0.8296961325966851,
3571,85.69577159906717,,0.8296961325966851,,,,,,84.34382721889521,,0.8296961325966851,
3572,85.71976257702784,,0.8296961325966851,,,,,,84.367379605108,,0.8296961325966851,
3573,85.7437535549885,,0.8296961325966851,,,,,,84.39093199132078,,0.8296961325966851,
3574,85.76774453294918,,0.8296961325966851,,,,,,84.41448437753357,,0.8296961325966851,
3575,85.79173551090985,,0.8296961325966851,,,,,,84.43803676374635,,0.8296961325966851,
3576,85.81572648887052,,0.8296961325966851,,,,,,84.46158914995914,,0.8296961325966851,
3577,85.83971746683119,,0.8296961325966851,,,,,,84.48514151316125,,0.8296961325966851,
3578,85.86370844479187,,0.8296961325966851,,,,,,84.50869389937404,,0.8296961325966851,
3579,85.88769942275253,,0.8296961325966851,,,,,,84.53224628558681,,0.8296961325966851,
3580,85.9116904007132,,0.8296961325966851,,,,,,84.5557986717996,,0.8296961325966851,
3581,85.93568137867388,,0.8296961325966851,,,,,,84.57935105801238,,0.8296961325966851,
3582,85.95967235663454,,0.8298342541436464,,,,,,84.60290344422516,,0.8298342541436464,
3583,85.98366333459522,,0.8298342541436464,,,,,,84.62645583043795,,0.8298342541436464,
3584,86.00765431255589,,0.8298342541436464,,,,,,84.65000821665073,,0.8298342541436464,
3585,86.03164529051656,,0.8296961325966851,,,,,,84.67356060286352,,0.8296961325966851,
3586,86.05563626847723,,0.8296961325966851,,,,,,84.6971129890763,,0.8296961325966851,
3587,86.0796272464379,,0.8296961325966851,,,,,,84.72066537528909,,0.8296961325966851,
3588,86.10361822439857,,0.8295580110497237,,,,,,84.7442177384912,,0.8295580110497237,
3589,86.12760920235924,,0.8295580110497237,,,,,,84.76777012470399,,0.8295580110497237,
3590,86.15160018031992,,0.8295580110497237,,,,,,84.79132251091677,,0.8295580110497237,
3591,86.17559115828058,,0.8295580110497237,,,,,,84.81487489712956,,0.8295580110497237,
3592,86.19958213624126,,0.8295580110497237,,,,,,84.83842728334233,,0.8295580110497237,
3593,86.22357311420193,,0.8295580110497237,,,,,,84.86197966955511,,0.8295580110497237,
3594,86.2475640921626,,0.8295580110497237,,,,,,84.8855320557679,,0.8295580110497237,
3595,86.27155507012327,,0.8294198895027625,,,,,,84.90908444198068,,0.8294198895027625,
3596,86.29554604808393,,0.8294198895027625,,,,,,84.93263682819347,,0.8294198895027625,
3597,86.31953702604461,,0.8294198895027625,,,,,,84.95618921440625,,0.8294198895027625,
3598,86.34352800400528,,0.8294198895027625,,,,,,84.97974160061904,,0.8294198895027625,
3599,86.36751898196596,,0.8294198895027625,,,,,,85.00329396382115,,0.8294198895027625,
3600,86.39150995992662,,0.8294198895027625,,,,,,85.02684635003394,,0.8294198895027625,
3601,86.4155009378873,,0.8294198895027625,,,,,,85.05039873624672,,0.8294198895027625,
3602,86.43949191584797,,0.8294198895027625,,,,,,85.0739511224595,,0.8294198895027625,
3603,86.46348289380863,,0.8294198895027625,,,,,,85.09750350867229,,0.8294198895027625,
3604,86.48747387176931,,0.8294198895027625,,,,,,85.12105589488506,,0.8294198895027625,
3605,86.51146484972998,,0.8294198895027625,,,,,,85.14460828109785,,0.8294198895027625,
3606,86.53545582769065,,0.8294198895027625,,,,,,85.16816066731063,,0.8294198895027625,
3607,86.55944680565132,,0.8295580110497237,,,,,,85.19171305352342,,0.8295580110497237,
3608,86.583437783612,,0.8295580110497237,,,,,,85.2152654397362,,0.8295580110497237,
3609,86.60742876157266,,0.8295580110497237,,,,,,85.23881782594898,,0.8295580110497237,
3610,86.63141973953334,,0.8295580110497237,,,,,,85.2623701891511,,0.8295580110497237,
3611,86.65541071749401,,0.8295580110497237,,,,,,85.28592257536388,,0.8295580110497237,
3612,86.67940169545467,,0.8295580110497237,,,,,,85.30947496157667,,0.8295580110497237,
3613,86.70339267341535,,0.8295580110497237,,,,,,85.33302734778945,,0.8295580110497237,
3614,86.72738365137602,,0.8295580110497237,,,,,,85.35657973400224,,0.8295580110497237,
3615,86.7513746293367,,0.8295580110497237,,,,,,85.38013212021502,,0.8295580110497237,
3616,86.77536560729736,,0.8295580110497237,,,,,,85.4036845064278,,0.8295580110497237,
3617,86.79935658525804,,0.8295580110497237,,,,,,85.42723689264058,,0.8295580110497237,
3618,86.8233475632187,,0.8295580110497237,,,,,,85.45078927885336,,0.8295580110497237,
3619,86.84733854117937,,0.8295580110497237,,,,,,85.47434166506615,,0.8295580110497237,
3620,86.87132951914005,,0.8295580110497237,,,,,,85.49789405127893,,0.8295580110497237,
3621,86.89532049710071,,0.8295580110497237,,,,,,85.52144643749172,,0.8295580110497237,
3622,86.91931147506139,,0.8295580110497237,,,,,,85.5449988237045,,0.8295580110497237,
3623,86.94330245302206,,0.8295580110497237,,,,,,85.56855120991729,,0.8295580110497237,
3624,86.96729343098274,,0.8295580110497237,,,,,,85.59210359613007,,0.8295580110497237,
3625,86.9912844089434,,0.8295580110497237,,,,,,85.61565598234286,,0.8295580110497237,
3626,87.01527537303824,,0.8295580110497237,,,,,,85.63920836855564,,0.8295580110497237,
3627,87.0392663509989,,0.8295580110497237,,,,,,85.66276075476841,,0.8295580110497237,
3628,87.06325732895958,,0.8294198895027625,,,,,,85.6863131409812,,0.8294198895027625,
3629,87.08724830692024,,0.8294198895027625,,,,,,85.70986552719398,,0.8294198895027625,
3630,87.11123928488091,,0.8294198895027625,,,,,,85.73341791340677,,0.8294198895027625,
3631,87.13523026284159,,0.8294198895027625,,,,,,85.75697029961955,,0.8294198895027625,
3632,87.15922124080225,,0.8294198895027625,,,,,,85.78052268583234,,0.8294198895027625,
3633,87.18321221876293,,0.8294198895027625,,,,,,85.80407504903445,,0.8294198895027625,
3634,87.2072031967236,,0.8294198895027625,,,,,,85.82762743524724,,0.8294198895027625,
3635,87.23119417468428,,0.8294198895027625,,,,,,85.85117982146002,,0.8294198895027625,
3636,87.25518515264494,,0.8294198895027625,,,,,,85.8747322076728,,0.8294198895027625,
3637,87.2791761306056,,0.8294198895027625,,,,,,85.89828459388559,,0.8294198895027625,
3638,87.30316710856629,,0.8294198895027625,,,,,,85.92183698009838,,0.8294198895027625,
3639,87.32715808652695,,0.8294198895027625,,,,,,85.94538936631115,,0.8294198895027625,
3640,87.35114906448763,,0.8294198895027625,,,,,,85.96894175252393,,0.8294198895027625,
3641,87.37514003083771,,0.8294198895027625,,,,,,85.99249413873672,,0.8294198895027625,
3642,87.39913100879838,,0.8294198895027625,,,,,,86.0160465249495,,0.8294198895027625,
3643,87.42312198675906,,0.8294198895027625,,,,,,86.03959891116229,,0.8294198895027625,
3644,87.44711296471972,,0.8294198895027625,,,,,,86.0631512743644,,0.8294198895027625,
3645,87.4711039426804,,0.8294198895027625,,,,,,86.08670366057719,,0.8294198895027625,
3646,87.49509492064107,,0.8294198895027625,,,,,,86.11025604678997,,0.8294198895027625,
3647,87.51908589860174,,0.8294198895027625,,,,,,86.13380843300276,,0.8294198895027625,
3648,87.54307687656241,,0.8294198895027625,,,,,,86.15736081921554,,0.8294198895027625,
3649,87.56706785452307,,0.8292817679558011,,,,,,86.18091320542833,,0.8292817679558011,
3650,87.59105883248375,,0.8292817679558011,,,,,,86.20446559164111,,0.8292817679558011,
3651,87.61504981044442,,0.8292817679558011,,,,,,86.22801797785388,,0.8292817679558011,
3652,87.6390407884051,,0.8292817679558011,,,,,,86.25157036406667,,0.8292817679558011,
3653,87.66303176636576,,0.8292817679558011,,,,,,86.27512275027945,,0.8292817679558011,
3654,87.68702273271585,,0.8292817679558011,,,,,,86.29867513649224,,0.8292817679558011,
3655,87.71101371067653,,0.8292817679558011,,,,,,86.32222749969435,,0.8292817679558011,
3656,87.73500468863719,,0.8292817679558011,,,,,,86.34577988590713,,0.8292817679558011,
3657,87.75899566659787,,0.8292817679558011,,,,,,86.36933227211992,,0.8292817679558011,
3658,87.78298664455853,,0.8292817679558011,,,,,,86.3928846583327,,0.8292817679558011,
3659,87.8069776225192,,0.8292817679558011,,,,,,86.41643704454549,,0.8292817679558011,
3660,87.83096860047988,,0.8294198895027625,,,,,,86.43998943075827,,0.8294198895027625,
3661,87.85495957844054,,0.8294198895027625,,,,,,86.46354181697106,,0.8294198895027625,
3662,87.87895055640122,,0.8294198895027625,,,,,,86.48709420318384,,0.8294198895027625,
3663,87.90294153436189,,0.8294198895027625,,,,,,86.51064658939663,,0.8294198895027625,
3664,87.92693251232257,,0.8295580110497237,,,,,,86.5341989756094,,0.8295580110497237,
3665,87.95092349028323,,0.8295580110497237,,,,,,86.55775136182218,,0.8295580110497237,
3666,87.97491445663331,,0.8295580110497237,,,,,,86.5813037250243,,0.8295580110497237,
3667,87.998905434594,,0.8295580110497237,,,,,,86.60485611123708,,0.8295580110497237,
3668,88.02289641255466,,0.8295580110497237,,,,,,86.62840849744987,,0.8295580110497237,
3669,88.04688739051534,,0.8296961325966851,,,,,,86.65196088366265,,0.8296961325966851,
3670,88.070878368476,,0.8296961325966851,,,,,,86.67551326987544,,0.8296961325966851,
3671,88.09486934643667,,0.8296961325966851,,,,,,86.69906565608822,,0.8296961325966851,
3672,88.11886032439735,,0.8296961325966851,,,,,,86.72261804230101,,0.8296961325966851,
3673,88.14285130235801,,0.8296961325966851,,,,,,86.74617042851379,,0.8296961325966851,
3674,88.16684228031869,,0.8296961325966851,,,,,,86.76972281472658,,0.8296961325966851,
3675,88.19083325827935,,0.8296961325966851,,,,,,86.79327520093936,,0.8296961325966851,
3676,88.21482423624003,,0.8296961325966851,,,,,,86.81682758715213,,0.8296961325966851,
3677,88.2388152142007,,0.8298342541436464,,,,,,86.84037997336492,,0.8298342541436464,
3678,88.26280618055078,,0.8298342541436464,,,,,,86.86393233656703,,0.8298342541436464,
3679,88.28679715851146,,0.8298342541436464,,,,,,86.88748472277982,,0.8298342541436464,
3680,88.31078813647213,,0.8298342541436464,,,,,,86.9110371089926,,0.8298342541436464,
3681,88.33477911443279,,0.8298342541436464,,,,,,86.93458949520539,,0.8298342541436464,
3682,88.35877009239347,,0.8298342541436464,,,,,,86.95814188141817,,0.8298342541436464,
3683,88.38276107035414,,0.8298342541436464,,,,,,86.98169426763096,,0.8298342541436464,
3684,88.40675204831481,,0.8298342541436464,,,,,,87.00524665384374,,0.8298342541436464,
3685,88.43074302627548,,0.8298342541436464,,,,,,87.02879904005653,,0.8298342541436464,
3686,88.45473400423616,,0.8298342541436464,,,,,,87.05235142626931,,0.8298342541436464,
3687,88.47872498219682,,0.8298342541436464,,,,,,87.0759038124821,,0.8298342541436464,
3688,88.5027159601575,,0.8298342541436464,,,,,,87.09945619869487,,0.8298342541436464,
3689,88.52670692650759,,0.8298342541436464,,,,,,87.123008561897,,0.8298342541436464,
3690,88.55069790446825,,0.8298342541436464,,,,,,87.14656094810977,,0.8298342541436464,
3691,88.57468888242893,,0.8298342541436464,,,,,,87.17011333432255,,0.8298342541436464,
3692,88.5986798603896,,0.8298342541436464,,,,,,87.19366572053534,,0.8298342541436464,
3693,88.62267083835026,,0.8298342541436464,,,,,,87.21721810674812,,0.8298342541436464,
3694,88.64666181631094,,0.8298342541436464,,,,,,87.2407704929609,,0.8298342541436464,
3695,88.6706527942716,,0.8298342541436464,,,,,,87.26432287917369,,0.8298342541436464,
3696,88.69464377223228,,0.8298342541436464,,,,,,87.28787526538648,,0.8298342541436464,
3697,88.71863475019295,,0.8298342541436464,,,,,,87.31142765159926,,0.8298342541436464,
3698,88.74262572815363,,0.8298342541436464,,,,,,87.33498003781204,,0.8298342541436464,
3699,88.76661670611429,,0.8298342541436464,,,,,,87.35853242402483,,0.8298342541436464,
3700,88.79060768407496,,0.8298342541436464,,,,,,87.38208478722694,,0.8298342541436464,
3701,88.81459865042505,,0.8298342541436464,,,,,,87.40563717343973,,0.8298342541436464,
3702,88.83858962838572,,0.8298342541436464,,,,,,87.4291895596525,,0.8298342541436464,
3703,88.86258060634638,,0.8298342541436464,,,,,,87.45274194586528,,0.8298342541436464,
3704,88.88657158430706,,0.8298342541436464,,,,,,87.47629433207807,,0.8298342541436464,
3705,88.91056256226773,,0.8298342541436464,,,,,,87.49984671829085,,0.8298342541436464,
3706,88.9345535402284,,0.8298342541436464,,,,,,87.52339910450364,,0.8298342541436464,
3707,88.95854451818907,,0.8298342541436464,,,,,,87.54695149071642,,0.8298342541436464,
3708,88.98253549614975,,0.8298342541436464,,,,,,87.57050387692921,,0.8298342541436464,
3709,89.00652647411042,,0.8298342541436464,,,,,,87.594056263142,,0.8298342541436464,
3710,89.03051745207108,,0.8298342541436464,,,,,,87.61760864935478,,0.8298342541436464,
3711,89.05450843003176,,0.8298342541436464,,,,,,87.64116101255689,,0.8298342541436464,
3712,89.07849939638184,,0.8298342541436464,,,,,,87.66471339876968,,0.8298342541436464,
3713,89.10249037434252,,0.8298342541436464,,,,,,87.68826578498246,,0.8298342541436464,
3714,89.12648135230319,,0.8298342541436464,,,,,,87.71181817119523,,0.8298342541436464,
3715,89.15047233026385,,0.8298342541436464,,,,,,87.73537055740802,,0.8298342541436464,
3716,89.17446330822453,,0.8298342541436464,,,,,,87.7589229436208,,0.8298342541436464,
3717,89.1984542861852,,0.8298342541436464,,,,,,87.78247532983359,,0.8298342541436464,
3718,89.22244526414588,,0.8298342541436464,,,,,,87.80602771604637,,0.8298342541436464,
3719,89.24643624210654,,0.8298342541436464,,,,,,87.82958010225916,,0.8298342541436464,
3720,89.27042722006722,,0.8296961325966851,,,,,,87.85313248847194,,0.8296961325966851,
3721,89.29441819802788,,0.8296961325966851,,,,,,87.87668487468473,,0.8296961325966851,
3722,89.31840917598855,,0.8296961325966851,,,,,,87.90023726089751,,0.8296961325966851,
3723,89.34240014233865,,0.8296961325966851,,,,,,87.92378962409963,,0.8296961325966851,
3724,89.36639112029931,,0.8296961325966851,,,,,,87.94734201031241,,0.8296961325966851,
3725,89.39038209825998,,0.8296961325966851,,,,,,87.9708943965252,,0.8296961325966851,
3726,89.41437307622066,,0.8296961325966851,,,,,,87.99444678273797,,0.8296961325966851,
3727,89.43836405418132,,0.8296961325966851,,,,,,88.01799916895075,,0.8296961325966851,
3728,89.462355032142,,0.8296961325966851,,,,,,88.04155155516354,,0.8296961325966851,
3729,89.48634601010266,,0.8296961325966851,,,,,,88.06510394137632,,0.8296961325966851,
3730,89.51033698806334,,0.8296961325966851,,,,,,88.0886563275891,,0.8296961325966851,
3731,89.53432796602401,,0.8296961325966851,,,,,,88.11220871380189,,0.8296961325966851,
3732,89.55831894398467,,0.8296961325966851,,,,,,88.13576110001468,,0.8296961325966851,
3733,89.58230992194535,,0.8296961325966851,,,,,,88.15931348622746,,0.8296961325966851,
3734,89.60630088829544,,0.8296961325966851,,,,,,88.18286584942958,,0.8296961325966851,
3735,89.63029186625612,,0.8296961325966851,,,,,,88.20641823564236,,0.8296961325966851,
3736,89.65428284421678,,0.8296961325966851,,,,,,88.22997062185514,,0.8296961325966851,
3737,89.67827382217745,,0.8296961325966851,,,,,,88.25352300806793,,0.8296961325966851,
3738,89.70226480013812,,0.8295580110497237,,,,,,88.2770753942807,,0.8295580110497237,
3739,89.72625577809879,,0.8294198895027625,,,,,,88.30062778049349,,0.8294198895027625,
3740,89.75024675605947,,0.8294198895027625,,,,,,88.32418016670627,,0.8294198895027625,
3741,89.77423773402013,,0.8294198895027625,,,,,,88.34773255291906,,0.8294198895027625,
3742,89.79822871198081,,0.8294198895027625,,,,,,88.37128493913184,,0.8294198895027625,
3743,89.82221968994148,,0.8294198895027625,,,,,,88.39483732534462,,0.8294198895027625,
3744,89.84621066790214,,0.8294198895027625,,,,,,88.41838971155741,,0.8294198895027625,
3745,89.87020164586282,,0.8294198895027625,,,,,,88.44194207475952,,0.8294198895027625,
3746,89.89419262382349,,0.8294198895027625,,,,,,88.46549446097231,,0.8294198895027625,
3747,89.91818360178416,,0.8294198895027625,,,,,,88.4890468471851,,0.8294198895027625,
3748,89.94217457974483,,0.8294198895027625,,,,,,88.51259923339788,,0.8294198895027625,
3749,89.96616555770551,,0.8294198895027625,,,,,,88.53615161961066,,0.8294198895027625,
3750,89.99015653566617,,0.8294198895027625,,,,,,88.55970400582345,,0.8294198895027625,
3751,90.01414751362684,,0.8294198895027625,,,,,,88.58325639203622,,0.8294198895027625,
3752,90.03813849158752,,0.8294198895027625,,,,,,88.606808778249,,0.8294198895027625,
3753,90.06212946954818,,0.8294198895027625,,,,,,88.63036116446179,,0.8294198895027625,
3754,90.08612044750886,,0.8294198895027625,,,,,,88.65391355067457,,0.8294198895027625,
3755,90.11011142546953,,0.8294198895027625,,,,,,88.67746593688736,,0.8294198895027625,
3756,90.1341024034302,,0.8294198895027625,,,,,,88.70101830008947,,0.8294198895027625,
3757,90.15809338139087,,0.8294198895027625,,,,,,88.72457068630226,,0.8294198895027625,
3758,90.18208435935155,,0.8292817679558011,,,,,,88.74812307251504,,0.8292817679558011,
3759,90.20607533731221,,0.8292817679558011,,,,,,88.77167545872783,,0.8292817679558011,
3760,90.23006631527288,,0.8292817679558011,,,,,,88.79522784494061,,0.8292817679558011,
3761,90.25405729323356,,0.8292817679558011,,,,,,88.8187802311534,,0.8292817679558011,
3762,90.27804827119422,,0.8292817679558011,,,,,,88.84233261736618,,0.8292817679558011,
3763,90.3020392491549,,0.8292817679558011,,,,,,88.86588500357895,,0.8292817679558011,
3764,90.32603022711557,,0.8292817679558011,,,,,,88.88943738979174,,0.8292817679558011,
3765,90.35002120507625,,0.8294198895027625,,,,,,88.91298977600452,,0.8294198895027625,
3766,90.37401218303691,,0.8294198895027625,,,,,,88.93654216221731,,0.8294198895027625,
3767,90.39800316099758,,0.8294198895027625,,,,,,88.96009454843009,,0.8294198895027625,
3768,90.42199413895825,,0.8294198895027625,,,,,,88.9836469116322,,0.8294198895027625,
3769,90.44598511691892,,0.8294198895027625,,,,,,89.00719929784499,,0.8294198895027625,
3770,90.4699760948796,,0.8294198895027625,,,,,,89.03075168405778,,0.8294198895027625,
3771,90.49396707284026,,0.8294198895027625,,,,,,89.05430407027056,,0.8294198895027625,
3772,90.51795805080094,,0.8294198895027625,,,,,,89.07785645648335,,0.8294198895027625,
3773,90.54194902876161,,0.8294198895027625,,,,,,89.10140884269613,,0.8294198895027625,
3774,90.56594000672227,,0.8294198895027625,,,,,,89.12496122890892,,0.8294198895027625,
3775,90.58993098468295,,0.8294198895027625,,,,,,89.14851361512169,,0.8294198895027625,
3776,90.61392196264362,,0.8294198895027625,,,,,,89.17206600133447,,0.8294198895027625,
3777,90.6379129406043,,0.8294198895027625,,,,,,89.19561838754726,,0.8294198895027625,
3778,90.66190391856496,,0.8294198895027625,,,,,,89.21917077376004,,0.8294198895027625,
3779,90.68589489652564,,0.8294198895027625,,,,,,89.24272313696216,,0.8294198895027625,
3780,90.7098858744863,,0.8294198895027625,,,,,,89.26627552317494,,0.8294198895027625,
3781,90.73387685244698,,0.8294198895027625,,,,,,89.28982790938772,,0.8294198895027625,
3782,90.75786783040765,,0.8294198895027625,,,,,,89.31338029560051,,0.8294198895027625,
3783,90.78185880836831,,0.8294198895027625,,,,,,89.3369326818133,,0.8294198895027625,
3784,90.80584978632899,,0.8294198895027625,,,,,,89.36048506802608,,0.8294198895027625,
3785,90.82984076428966,,0.8294198895027625,,,,,,89.38403745423886,,0.8294198895027625,
3786,90.85383174225034,,0.8294198895027625,,,,,,89.40758984045165,,0.8294198895027625,
3787,90.877822720211,,0.8294198895027625,,,,,,89.43114222666442,,0.8294198895027625,
3788,90.90181369817168,,0.8294198895027625,,,,,,89.4546946128772,,0.8294198895027625,
3789,90.92580467613234,,0.8294198895027625,,,,,,89.47824699908999,,0.8294198895027625,
3790,90.94979565409301,,0.8294198895027625,,,,,,89.5017993622921,,0.8294198895027625,
3791,90.97378663205369,,0.8294198895027625,,,,,,89.52535174850489,,0.8294198895027625,
3792,90.99777761001435,,0.8294198895027625,,,,,,89.54890413471767,,0.8294198895027625,
3793,91.02176858797503,,0.8294198895027625,,,,,,89.57245652093046,,0.8294198895027625,
3794,91.0457595659357,,0.8294198895027625,,,,,,89.59600890714324,,0.8294198895027625,
3795,91.06975054389638,,0.8294198895027625,,,,,,89.61956129335603,,0.8294198895027625,
3796,91.09374152185704,,0.8294198895027625,,,,,,89.64311367956881,,0.8294198895027625,
3797,91.11773249981772,,0.8294198895027625,,,,,,89.6666660657816,,0.8294198895027625,
3798,91.14172347777838,,0.8294198895027625,,,,,,89.69021845199438,,0.8294198895027625,
3799,91.16571445573905,,0.8294198895027625,,,,,,89.71377083820717,,0.8294198895027625,
3800,91.18970543369973,,0.8294198895027625,,,,,,89.73732322441994,,0.8294198895027625,
3801,91.2136964116604,,0.8294198895027625,,,,,,89.76087558762205,,0.8294198895027625,
3802,91.23768738962107,,0.8294198895027625,,,,,,89.78442797383484,,0.8294198895027625,
3803,91.26167836758174,,0.8292817679558011,,,,,,89.80798036004762,,0.8292817679558011,
3804,91.28566934554242,,0.8292817679558011,,,,,,89.83153274626041,,0.8292817679558011,
3805,91.30966032350308,,0.8292817679558011,,,,,,89.85508513247319,,0.8292817679558011,
3806,91.33365130146375,,0.8292817679558011,,,,,,89.87863751868598,,0.8292817679558011,
3807,91.35764227942443,,0.8292817679558011,,,,,,89.90218990489876,,0.8292817679558011,
3808,91.38163325738509,,0.8292817679558011,,,,,,89.92574229111155,,0.8292817679558011,
3809,91.40562423534577,,0.8292817679558011,,,,,,89.94929467732433,,0.8292817679558011,
3810,91.42961521330643,,0.8292817679558011,,,,,,89.97284706353712,,0.8292817679558011,
3811,91.45360619126711,,0.8292817679558011,,,,,,89.9963994497499,,0.8292817679558011,
3812,91.47759716922778,,0.8292817679558011,,,,,,90.01995183596267,,0.8292817679558011,
3813,91.50158814718844,,0.8292817679558011,,,,,,90.04350419916479,,0.8292817679558011,
3814,91.52557912514912,,0.8292817679558011,,,,,,90.06705658537757,,0.8292817679558011,
3815,91.54957010310979,,0.8291436464088398,,,,,,90.09060897159036,,0.8291436464088398,
3816,91.57356108107047,,0.8291436464088398,,,,,,90.11416135780314,,0.8291436464088398,
3817,91.59755205903113,,0.8291436464088398,,,,,,90.13771374401593,,0.8291436464088398,
3818,91.62154303699181,,0.8291436464088398,,,,,,90.16126613022871,,0.8291436464088398,
3819,91.64553401495247,,0.8291436464088398,,,,,,90.1848185164415,,0.8291436464088398,
3820,91.66952499291315,,0.8291436464088398,,,,,,90.20837090265428,,0.8291436464088398,
3821,91.69351597087382,,0.8291436464088398,,,,,,90.23192328886707,,0.8291436464088398,
3822,91.71750694883448,,0.8291436464088398,,,,,,90.25547567507985,,0.8291436464088398,
3823,91.74149792679516,,0.8291436464088398,,,,,,90.27902806129264,,0.8291436464088398,
3824,91.76548890475583,,0.8291436464088398,,,,,,90.30258042449475,,0.8291436464088398,
3825,91.7894798827165,,0.8291436464088398,,,,,,90.32613281070753,,0.8291436464088398,
3826,91.81347086067717,,0.8291436464088398,,,,,,90.3496851969203,,0.8291436464088398,
3827,91.83746183863785,,0.8291436464088398,,,,,,90.37323758313309,,0.8291436464088398,
3828,91.86145281659851,,0.8291436464088398,,,,,,90.39678996934587,,0.8291436464088398,
3829,91.88544379455918,,0.8291436464088398,,,,,,90.42034235555866,,0.8291436464088398,
3830,91.90943477251986,,0.8291436464088398,,,,,,90.44389474177144,,0.8291436464088398,
3831,91.93342575048052,,0.8291436464088398,,,,,,90.46744712798423,,0.8291436464088398,
3832,91.9574167284412,,0.8291436464088398,,,,,,90.49099951419701,,0.8291436464088398,
3833,91.98140770640187,,0.8291436464088398,,,,,,90.5145519004098,,0.8291436464088398,
3834,92.00539868436255,,0.8291436464088398,,,,,,90.53810428662258,,0.8291436464088398,
3835,92.02938966232321,,0.8291436464088398,,,,,,90.5616566498247,,0.8291436464088398,
3836,92.05338064028388,,0.8291436464088398,,,,,,90.58520903603748,,0.8291436464088398,
3837,92.07737161824456,,0.8290055248618785,,,,,,90.60876142225027,,0.8290055248618785,
3838,92.10136259620522,,0.8290055248618785,,,,,,90.63231380846304,,0.8290055248618785,
3839,92.1253535741659,,0.8290055248618785,,,,,,90.65586619467582,,0.8290055248618785,
3840,92.14934455212656,,0.8290055248618785,,,,,,90.67941858088861,,0.8290055248618785,
3841,92.17333553008724,,0.8290055248618785,,,,,,90.7029709671014,,0.8290055248618785,
3842,92.19732650804791,,0.8290055248618785,,,,,,90.72652335331418,,0.8290055248618785,
3843,92.22131748600859,,0.8290055248618785,,,,,,90.75007573952696,,0.8290055248618785,
3844,92.24530846396925,,0.8290055248618785,,,,,,90.77362812573975,,0.8290055248618785,
3845,92.26929944192992,,0.8290055248618785,,,,,,90.79718051195253,,0.8290055248618785,
3846,92.2932904198906,,0.8290055248618785,,,,,,90.82073287515465,,0.8290055248618785,
3847,92.31728139785126,,0.8290055248618785,,,,,,90.84428526136743,,0.8290055248618785,
3848,92.34127237581194,,0.8290055248618785,,,,,,90.86783764758022,,0.8290055248618785,
3849,92.3652633537726,,0.8290055248618785,,,,,,90.891390033793,,0.8290055248618785,
3850,92.38925433173328,,0.8290055248618785,,,,,,90.91494242000577,,0.8290055248618785,
3851,92.41324530969395,,0.8290055248618785,,,,,,90.93849480621856,,0.8290055248618785,
3852,92.43723628765461,,0.8290055248618785,,,,,,90.96204719243134,,0.8290055248618785,
3853,92.46122726561529,,0.8290055248618785,,,,,,90.98559957864413,,0.8290055248618785,
3854,92.48521824357596,,0.8290055248618785,,,,,,91.00915196485691,,0.8290055248618785,
3855,92.50920922153664,,0.8290055248618785,,,,,,91.0327043510697,,0.8290055248618785,
3856,92.5332001994973,,0.8290055248618785,,,,,,91.05625673728248,,0.8290055248618785,
3857,92.55719117745798,,0.8290055248618785,,,,,,91.07980912349527,,0.8290055248618785,
3858,92.58118215541865,,0.8290055248618785,,,,,,91.10336148669738,,0.8290055248618785,
3859,92.60517313337932,,0.8290055248618785,,,,,,91.12691387291017,,0.8290055248618785,
3860,92.62916411133999,,0.8290055248618785,,,,,,91.15046625912295,,0.8290055248618785,
3861,92.65315508930065,,0.8290055248618785,,,,,,91.17401864533574,,0.8290055248618785,
3862,92.67714606726133,,0.8290055248618785,,,,,,91.1975710315485,,0.8290055248618785,
3863,92.701137045222,,0.8290055248618785,,,,,,91.22112341776129,,0.8290055248618785,
3864,92.72512802318268,,0.8290055248618785,,,,,,91.24467580397408,,0.8290055248618785,
3865,92.74911900114334,,0.8290055248618785,,,,,,91.26822819018686,,0.8290055248618785,
3866,92.77310996749343,,0.8290055248618785,,,,,,91.29178057639965,,0.8290055248618785,
3867,92.7971009454541,,0.8290055248618785,,,,,,91.31533296261243,,0.8290055248618785,
3868,92.82109192341477,,0.8290055248618785,,,,,,91.33888534882522,,0.8290055248618785,
3869,92.84508290137545,,0.8290055248618785,,,,,,91.36243771202733,,0.8290055248618785,
3870,92.86907387933611,,0.8290055248618785,,,,,,91.38599009824011,,0.8290055248618785,
3871,92.89306485729678,,0.8290055248618785,,,,,,91.4095424844529,,0.8290055248618785,
3872,92.91705583525746,,0.8290055248618785,,,,,,91.43309487066568,,0.8290055248618785,
3873,92.94104681321812,,0.8290055248618785,,,,,,91.45664725687847,,0.8290055248618785,
3874,92.9650377911788,,0.8290055248618785,,,,,,91.48019964309125,,0.8290055248618785,
3875,92.98902876913947,,0.8290055248618785,,,,,,91.50375202930402,,0.8290055248618785,
3876,93.01301974710015,,0.8290055248618785,,,,,,91.52730441551681,,0.8290055248618785,
3877,93.03701072506081,,0.8290055248618785,,,,,,91.5508568017296,,0.8290055248618785,
3878,93.06100170302147,,0.8290055248618785,,,,,,91.57440918794238,,0.8290055248618785,
3879,93.08499268098215,,0.8290055248618785,,,,,,91.59796157415516,,0.8290055248618785,
3880,93.10898365894282,,0.8290055248618785,,,,,,91.62151393735728,,0.8290055248618785,
3881,93.1329746369035,,0.8290055248618785,,,,,,91.64506632357006,,0.8290055248618785,
3882,93.15696560325358,,0.8290055248618785,,,,,,91.66861870978285,,0.8290055248618785,
3883,93.18095658121425,,0.8290055248618785,,,,,,91.69217109599563,,0.8290055248618785,
3884,93.20494755917493,,0.8290055248618785,,,,,,91.71572348220842,,0.8290055248618785,
3885,93.22893853713559,,0.8290055248618785,,,,,,91.7392758684212,,0.8290055248618785,
3886,93.25292951509627,,0.8290055248618785,,,,,,91.76282825463399,,0.8290055248618785,
3887,93.27692049305693,,0.8290055248618785,,,,,,91.78638064084676,,0.8290055248618785,
3888,93.30091147101761,,0.8290055248618785,,,,,,91.80993302705954,,0.8290055248618785,
3889,93.32490244897828,,0.8290055248618785,,,,,,91.83348541327233,,0.8290055248618785,
3890,93.34889342693894,,0.8290055248618785,,,,,,91.85703779948511,,0.8290055248618785,
3891,93.37288440489962,,0.8290055248618785,,,,,,91.88059016268723,,0.8290055248618785,
3892,93.39687538286029,,0.8290055248618785,,,,,,91.90414254890001,,0.8290055248618785,
3893,93.42086636082097,,0.8290055248618785,,,,,,91.9276949351128,,0.8290055248618785,
3894,93.44485733878163,,0.8290055248618785,,,,,,91.95124732132558,,0.8290055248618785,
3895,93.46884831674231,,0.8290055248618785,,,,,,91.97479970753837,,0.8290055248618785,
3896,93.4928392830924,,0.8290055248618785,,,,,,91.99835209375115,,0.8290055248618785,
3897,93.51683026105306,,0.8290055248618785,,,,,,92.02190447996394,,0.8290055248618785,
3898,93.54082123901374,,0.8290055248618785,,,,,,92.04545686617672,,0.8290055248618785,
3899,93.5648122169744,,0.8290055248618785,,,,,,92.06900925238949,,0.8290055248618785,
3900,93.58880319493507,,0.8290055248618785,,,,,,92.09256163860228,,0.8290055248618785,
3901,93.61279417289575,,0.8290055248618785,,,,,,92.11611402481506,,0.8290055248618785,
3902,93.63678515085641,,0.8290055248618785,,,,,,92.13966641102785,,0.8290055248618785,
3903,93.66077612881709,,0.8290055248618785,,,,,,92.16321877422996,,0.8290055248618785,
3904,93.68476710677776,,0.8290055248618785,,,,,,92.18677116044275,,0.8290055248618785,
3905,93.70875808473843,,0.8290055248618785,,,,,,92.21032354665553,,0.8290055248618785,
3906,93.7327490626991,,0.8290055248618785,,,,,,92.23387593286832,,0.8290055248618785,
3907,93.75674004065978,,0.8290055248618785,,,,,,92.2574283190811,,0.8290055248618785,
3908,93.78073100700986,,0.8290055248618785,,,,,,92.28098070529389,,0.8290055248618785,
3909,93.80472198497053,,0.8290055248618785,,,,,,92.30453309150667,,0.8290055248618785,
3910,93.8287129629312,,0.8290055248618785,,,,,,92.32808547771945,,0.8290055248618785,
3911,93.85270394089187,,0.8290055248618785,,,,,,92.35163786393223,,0.8290055248618785,
3912,93.87669491885254,,0.8291436464088398,,,,,,92.37519025014501,,0.8291436464088398,
3913,93.90068589681321,,0.8291436464088398,,,,,,92.3987426363578,,0.8291436464088398,
3914,93.92467687477388,,0.8291436464088398,,,,,,92.42229499955991,,0.8291436464088398,
3915,93.94866785273456,,0.8291436464088398,,,,,,92.4458473857727,,0.8291436464088398,
3916,93.97265883069522,,0.8291436464088398,,,,,,92.46939977198548,,0.8291436464088398,
3917,93.9966498086559,,0.8291436464088398,,,,,,92.49295215819826,,0.8291436464088398,
3918,94.02064078661657,,0.8291436464088398,,,,,,92.51650454441105,,0.8291436464088398,
3919,94.04463176457723,,0.8291436464088398,,,,,,92.54005693062383,,0.8291436464088398,
3920,94.06862273092733,,0.8291436464088398,,,,,,92.56360931683662,,0.8291436464088398,
3921,94.092613708888,,0.8292817679558011,,,,,,92.5871617030494,,0.8292817679558011,
3922,94.11660468684866,,0.8292817679558011,,,,,,92.61071408926219,,0.8292817679558011,
3923,94.14059566480934,,0.8292817679558011,,,,,,92.63426647547497,,0.8292817679558011,
3924,94.16458664277,,0.8294198895027625,,,,,,92.65781886168774,,0.8294198895027625,
3925,94.18857762073068,,0.8294198895027625,,,,,,92.68137122488986,,0.8294198895027625,
3926,94.21256859869135,,0.8294198895027625,,,,,,92.70492361110264,,0.8294198895027625,
3927,94.23655957665203,,0.8294198895027625,,,,,,92.72847599731543,,0.8294198895027625,
3928,94.26055055461269,,0.8294198895027625,,,,,,92.75202838352821,,0.8294198895027625,
3929,94.28454153257337,,0.8294198895027625,,,,,,92.775580769741,,0.8294198895027625,
3930,94.30853251053404,,0.8294198895027625,,,,,,92.79913315595378,,0.8294198895027625,
3931,94.3325234884947,,0.8294198895027625,,,,,,92.82268554216657,,0.8294198895027625,
3932,94.3565144548448,,0.8294198895027625,,,,,,92.84623792837935,,0.8294198895027625,
3933,94.38050543280546,,0.8294198895027625,,,,,,92.86979031459214,,0.8294198895027625,
3934,94.40449641076613,,0.8294198895027625,,,,,,92.89334270080492,,0.8294198895027625,
3935,94.42848738872681,,0.8294198895027625,,,,,,92.9168950870177,,0.8294198895027625,
3936,94.45247836668747,,0.8294198895027625,,,,,,92.94044745021982,,0.8294198895027625,
3937,94.47646934464815,,0.8294198895027625,,,,,,92.96399983643259,,0.8294198895027625,
3938,94.50046032260882,,0.8294198895027625,,,,,,92.98755222264538,,0.8294198895027625,
3939,94.5244513005695,,0.8294198895027625,,,,,,93.01110460885816,,0.8294198895027625,
3940,94.54844227853016,,0.8294198895027625,,,,,,93.03465699507095,,0.8294198895027625,
3941,94.57243325649083,,0.8294198895027625,,,,,,93.05820938128373,,0.8294198895027625,
3942,94.5964242344515,,0.8294198895027625,,,,,,93.08176176749652,,0.8294198895027625,
3943,94.62041520080159,,0.8292817679558011,,,,,,93.1053141537093,,0.8292817679558011,
3944,94.64440617876225,,0.8292817679558011,,,,,,93.12886653992209,,0.8292817679558011,
3945,94.66839715672293,,0.8292817679558011,,,,,,93.15241892613487,,0.8292817679558011,
3946,94.6923881346836,,0.8292817679558011,,,,,,93.17597131234766,,0.8292817679558011,
3947,94.71637911264428,,0.8292817679558011,,,,,,93.19952369856044,,0.8292817679558011,
3948,94.74037009060494,,0.8292817679558011,,,,,,93.22307606176255,,0.8292817679558011,
3949,94.76436106856562,,0.8292817679558011,,,,,,93.24662844797534,,0.8292817679558011,
3950,94.78835204652628,,0.8292817679558011,,,,,,93.27018083418811,,0.8292817679558011,
3951,94.81234302448696,,0.8292817679558011,,,,,,93.2937332204009,,0.8292817679558011,
3952,94.83633400244763,,0.8292817679558011,,,,,,93.31728560661368,,0.8292817679558011,
3953,94.8603249804083,,0.8292817679558011,,,,,,93.34083799282647,,0.8292817679558011,
3954,94.88431595836897,,0.8292817679558011,,,,,,93.36439037903925,,0.8292817679558011,
3955,94.90830692471906,,0.8292817679558011,,,,,,93.38794276525203,,0.8292817679558011,
3956,94.93229790267972,,0.8292817679558011,,,,,,93.41149515146482,,0.8292817679558011,
3957,94.9562888806404,,0.8292817679558011,,,,,,93.4350475376776,,0.8292817679558011,
3958,94.98027985860107,,0.8292817679558011,,,,,,93.45859992389039,,0.8292817679558011,
3959,95.00427083656174,,0.8292817679558011,,,,,,93.4821522870925,,0.8292817679558011,
3960,95.02826181452241,,0.8292817679558011,,,,,,93.50570467330529,,0.8292817679558011,
3961,95.05225279248309,,0.8292817679558011,,,,,,93.52925705951807,,0.8292817679558011,
3962,95.07624377044375,,0.8292817679558011,,,,,,93.55280944573084,,0.8292817679558011,
3963,95.10023474840442,,0.8292817679558011,,,,,,93.57636183194363,,0.8292817679558011,
3964,95.1242257263651,,0.8292817679558011,,,,,,93.59991421815641,,0.8292817679558011,
3965,95.14821670432576,,0.8292817679558011,,,,,,93.6234666043692,,0.8292817679558011,
3966,95.17220767067585,,0.8292817679558011,,,,,,93.64701899058198,,0.8292817679558011,
3967,95.19619864863652,,0.8292817679558011,,,,,,93.67057137679477,,0.8292817679558011,
3968,95.22018962659719,,0.8292817679558011,,,,,,93.69412376300755,,0.8292817679558011,
3969,95.24418060455787,,0.8292817679558011,,,,,,93.71767614922034,,0.8292817679558011,
3970,95.26817158251853,,0.8292817679558011,,,,,,93.74122851242245,,0.8292817679558011,
3971,95.29216256047921,,0.8292817679558011,,,,,,93.76478089863524,,0.8292817679558011,
3972,95.31615353843988,,0.8292817679558011,,,,,,93.78833328484802,,0.8292817679558011,
3973,95.34014451640056,,0.8292817679558011,,,,,,93.81188567106081,,0.8292817679558011,
3974,95.36413549436122,,0.8292817679558011,,,,,,93.83543805727358,,0.8292817679558011,
3975,95.38812647232189,,0.8292817679558011,,,,,,93.85899044348636,,0.8292817679558011,
3976,95.41211745028257,,0.8292817679558011,,,,,,93.88254282969915,,0.8292817679558011,
3977,95.43610842824323,,0.8292817679558011,,,,,,93.90609521591193,,0.8292817679558011,
3978,95.46009940620391,,0.8292817679558011,,,,,,93.92964760212472,,0.8292817679558011,
3979,95.48409038416457,,0.8292817679558011,,,,,,93.9531999883375,,0.8292817679558011,
3980,95.50808136212525,,0.8292817679558011,,,,,,93.97675237455029,,0.8292817679558011,
3981,95.53207234008592,,0.8292817679558011,,,,,,94.0003047377524,,0.8292817679558011,
3982,95.55606331804658,,0.8292817679558011,,,,,,94.02385712396519,,0.8292817679558011,
3983,95.58005429600726,,0.8292817679558011,,,,,,94.04740951017797,,0.8292817679558011,
3984,95.60404527396793,,0.8292817679558011,,,,,,94.07096189639076,,0.8292817679558011,
3985,95.6280362519286,,0.8292817679558011,,,,,,94.09451428260354,,0.8292817679558011,
3986,95.65202722988927,,0.8292817679558011,,,,,,94.11806666881631,,0.8292817679558011,
3987,95.67601820784995,,0.8292817679558011,,,,,,94.1416190550291,,0.8292817679558011,
3988,95.70000918581061,,0.8292817679558011,,,,,,94.16517144124188,,0.8292817679558011,
3989,95.72400016377128,,0.8292817679558011,,,,,,94.18872382745467,,0.8292817679558011,
3990,95.74799114173196,,0.8292817679558011,,,,,,94.21227621366745,,0.8292817679558011,
3991,95.77198211969262,,0.8292817679558011,,,,,,94.23582859988024,,0.8292817679558011,
3992,95.7959730976533,,0.8292817679558011,,,,,,94.25938096308235,,0.8292817679558011,
3993,95.81996407561397,,0.8292817679558011,,,,,,94.28293334929513,,0.8292817679558011,
3994,95.84395505357465,,0.8292817679558011,,,,,,94.30648573550792,,0.8292817679558011,
3995,95.86794603153531,,0.8292817679558011,,,,,,94.3300381217207,,0.8292817679558011,
3996,95.89193700949599,,0.8292817679558011,,,,,,94.35359050793349,,0.8292817679558011,
3997,95.91592798745666,,0.8292817679558011,,,,,,94.37714289414627,,0.8292817679558011,
3998,95.93991896541732,,0.8292817679558011,,,,,,94.40069528035906,,0.8292817679558011,
3999,95.963909943378,,0.8292817679558011,,,,,,94.42424766657183,,0.8292817679558011,
4000,95.98790092133866,,0.8292817679558011,,,,,,94.44780005278461,,0.8292817679558011,
4001,,,,,,,,,94.4713524389974,,0.8294198895027625,
4002,,,,,,,,,94.49490482521018,,0.8295580110497237,
4003,,,,,,,,,94.51845721142297,,0.8296961325966851,
4004,,,,,,,,,94.54200957462508,,0.8296961325966851,
4005,,,,,,,,,94.56556196083787,,0.8296961325966851,
4006,,,,,,,,,94.58911434705065,,0.8296961325966851,
4007,,,,,,,,,94.61266673326344,,0.8296961325966851,
4008,,,,,,,,,94.63621911947622,,0.8296961325966851,
4009,,,,,,,,,94.65977150568901,,0.8296961325966851,
4010,,,,,,,,,94.6833238919018,,0.8295580110497237,
4011,,,,,,,,,94.70687627811456,,0.8296961325966851,
4012,,,,,,,,,94.73042866432735,,0.8296961325966851,
4013,,,,,,,,,94.75398105054013,,0.8296961325966851,
4014,,,,,,,,,94.77753343675292,,0.8296961325966851,
4015,,,,,,,,,94.80108579995503,,0.8296961325966851,
4016,,,,,,,,,94.82463818616782,,0.8296961325966851,
4017,,,,,,,,,94.8481905723806,,0.8298342541436464,
4018,,,,,,,,,94.87174295859339,,0.8298342541436464,
4019,,,,,,,,,94.89529534480617,,0.8298342541436464,
4020,,,,,,,,,94.91884773101896,,0.8298342541436464,
4021,,,,,,,,,94.94240011723174,,0.8298342541436464,
4022,,,,,,,,,94.96595250344453,,0.8298342541436464,
4023,,,,,,,,,94.9895048896573,,0.8298342541436464,
4024,,,,,,,,,95.01305727587008,,0.8298342541436464,
4025,,,,,,,,,95.03660966208287,,0.8298342541436464,
4026,,,,,,,,,95.06016202528498,,0.8298342541436464,
4027,,,,,,,,,95.08371441149777,,0.8298342541436464,
4028,,,,,,,,,95.10726679771055,,0.8299723756906078,
4029,,,,,,,,,95.13081918392334,,0.8299723756906078,
4030,,,,,,,,,95.15437157013612,,0.8299723756906078,
4031,,,,,,,,,95.1779239563489,,0.8299723756906078,
4032,,,,,,,,,95.20147634256169,,0.8299723756906078,
4033,,,,,,,,,95.22502872877448,,0.8299723756906078,
4034,,,,,,,,,95.24858111498726,,0.8299723756906078,
4035,,,,,,,,,95.27213350120003,,0.8299723756906078,
4036,,,,,,,,,95.29568588741282,,0.8299723756906078,
4037,,,,,,,,,95.31923825061493,,0.8299723756906078,
4038,,,,,,,,,95.34279063682771,,0.8299723756906078,
4039,,,,,,,,,95.3663430230405,,0.8299723756906078,
4040,,,,,,,,,95.38989540925328,,0.8299723756906078,
4041,,,,,,,,,95.41344779546607,,0.8299723756906078,
4042,,,,,,,,,95.43700018167885,,0.8299723756906078,
4043,,,,,,,,,95.46055256789164,,0.8299723756906078,
4044,,,,,,,,,95.48410495410442,,0.8299723756906078,
4045,,,,,,,,,95.50765734031721,,0.8299723756906078,
4046,,,,,,,,,95.53120972653,,0.8299723756906078,
4047,,,,,,,,,95.55476211274276,,0.8299723756906078,
4048,,,,,,,,,95.57831449895555,,0.8299723756906078,
4049,,,,,,,,,95.60186686215766,,0.8299723756906078,
4050,,,,,,,,,95.62541924837045,,0.8299723756906078,
4051,,,,,,,,,95.64897163458323,,0.8299723756906078,
4052,,,,,,,,,95.67252402079602,,0.8299723756906078,
4053,,,,,,,,,95.6960764070088,,0.8299723756906078,
4054,,,,,,,,,95.71962879322159,,0.8299723756906078,
4055,,,,,,,,,95.74318117943437,,0.8299723756906078,
4056,,,,,,,,,95.76673356564716,,0.8299723756906078,

